Scalability and Implementation Aspects of Cell-Free Massive MIMO for ISAC

This paper addresses the problem of scalability for a cell-free massive MIMO (CF-mMIMO) system that performs integrated sensing and communications (ISAC). Specifically, the case where a large number of access points (APs) are deployed to perform simultaneous communication with mobile users and monitoring of the surrounding environment in the same time-frequency slot is considered, and a target-centric approach on top of the user-centric architecture used for communication services is introduced. In the paper, other practical aspects such as the fronthaul load and scanning protocol are also considered. The proposed scalable ISAC-enabled CF-mMIMO network has lower levels of system complexity, permits managing the scenario in which multiple targets are to be tracked/sensed by the APs, and achieves performance levels superior or, in some cases, close to those of the non-scalable solutions.

==> TXT/ISWCS/Rate/RvsCF.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
1.0470e+01	6.0906e+00	1.3329e+01	6.8276e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
2.1769e+01	1.0757e+01	2.8983e+01	1.2088e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
2.4165e+01	1.2102e+01	3.2472e+01	1.3836e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
2.5734e+01	1.3228e+01	3.5048e+01	1.5123e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
2.6909e+01	1.4272e+01	3.7097e+01	1.6173e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
2.7862e+01	1.5270e+01	3.8727e+01	1.7098e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
2.8682e+01	1.6243e+01	4.0188e+01	1.7951e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
2.9379e+01	1.7156e+01	4.1408e+01	1.8763e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
3.0003e+01	1.8025e+01	4.2522e+01	1.9565e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
3.0560e+01	1.8879e+01	4.3494e+01	2.0330e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
3.1083e+01	1.9716e+01	4.4377e+01	2.1101e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
3.1552e+01	2.0533e+01	4.5198e+01	2.1812e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
3.2008e+01	2.1326e+01	4.5963e+01	2.2534e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
3.2425e+01	2.2082e+01	4.6689e+01	2.3245e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
3.2824e+01	2.2825e+01	4.7354e+01	2.3915e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
3.3209e+01	2.3552e+01	4.7982e+01	2.4598e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
3.3576e+01	2.4224e+01	4.8580e+01	2.5282e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
3.3931e+01	2.4876e+01	4.9133e+01	2.5910e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
3.4269e+01	2.5530e+01	4.9692e+01	2.6518e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
3.4595e+01	2.6168e+01	5.0214e+01	2.7127e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
3.4909e+01	2.6786e+01	5.0711e+01	2.7726e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
3.5219e+01	2.7380e+01	5.1219e+01	2.8311e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
3.5522e+01	2.7976e+01	5.1678e+01	2.8857e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
3.5825e+01	2.8568e+01	5.2140e+01	2.9382e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
3.6119e+01	2.9137e+01	5.2598e+01	2.9902e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
3.6411e+01	2.9701e+01	5.3039e+01	3.0402e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
3.6699e+01	3.0259e+01	5.3470e+01	3.0903e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
3.6976e+01	3.0804e+01	5.3886e+01	3.1384e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
3.7249e+01	3.1342e+01	5.4284e+01	3.1845e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
3.7517e+01	3.1877e+01	5.4681e+01	3.2329e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
3.7786e+01	3.2405e+01	5.5095e+01	3.2800e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
3.8057e+01	3.2920e+01	5.5495e+01	3.3277e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
3.8317e+01	3.3426e+01	5.5873e+01	3.3748e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
3.8578e+01	3.3928e+01	5.6252e+01	3.4197e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
3.8845e+01	3.4427e+01	5.6621e+01	3.4645e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
3.9102e+01	3.4913e+01	5.6997e+01	3.5090e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
3.9360e+01	3.5399e+01	5.7359e+01	3.5552e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
3.9611e+01	3.5887e+01	5.7713e+01	3.5984e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
3.9863e+01	3.6367e+01	5.8091e+01	3.6444e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
4.0115e+01	3.6850e+01	5.8464e+01	3.6903e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
4.0368e+01	3.7323e+01	5.8821e+01	3.7346e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
4.0621e+01	3.7791e+01	5.9188e+01	3.7780e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
4.0874e+01	3.8264e+01	5.9555e+01	3.8238e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
4.1130e+01	3.8735e+01	5.9898e+01	3.8673e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
4.1378e+01	3.9203e+01	6.0261e+01	3.9095e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
4.1632e+01	3.9665e+01	6.0619e+01	3.9523e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
4.1883e+01	4.0122e+01	6.0984e+01	3.9972e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
4.2135e+01	4.0588e+01	6.1349e+01	4.0425e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
4.2393e+01	4.1047e+01	6.1725e+01	4.0839e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
4.2643e+01	4.1509e+01	6.2074e+01	4.1290e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
4.2896e+01	4.1971e+01	6.2441e+01	4.1737e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
4.3147e+01	4.2435e+01	6.2806e+01	4.2167e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
4.3398e+01	4.2895e+01	6.3175e+01	4.2602e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
4.3653e+01	4.3355e+01	6.3548e+01	4.3032e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
4.3910e+01	4.3810e+01	6.3932e+01	4.3484e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
4.4163e+01	4.4279e+01	6.4321e+01	4.3932e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
4.4423e+01	4.4749e+01	6.4705e+01	4.4392e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
4.4677e+01	4.5214e+01	6.5077e+01	4.4813e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
4.4936e+01	4.5680e+01	6.5467e+01	4.5253e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
4.5199e+01	4.6154e+01	6.5856e+01	4.5681e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
4.5468e+01	4.6633e+01	6.6260e+01	4.6127e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
4.5734e+01	4.7115e+01	6.6675e+01	4.6566e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
4.6002e+01	4.7609e+01	6.7088e+01	4.7007e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
4.6276e+01	4.8088e+01	6.7513e+01	4.7471e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
4.6553e+01	4.8587e+01	6.7928e+01	4.7906e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
4.6826e+01	4.9092e+01	6.8362e+01	4.8348e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
4.7103e+01	4.9599e+01	6.8801e+01	4.8798e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
4.7385e+01	5.0113e+01	6.9259e+01	4.9255e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
4.7674e+01	5.0626e+01	6.9718e+01	4.9687e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
4.7962e+01	5.1159e+01	7.0153e+01	5.0148e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
4.8252e+01	5.1704e+01	7.0608e+01	5.0596e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
4.8550e+01	5.2243e+01	7.1086e+01	5.1058e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
4.8852e+01	5.2803e+01	7.1578e+01	5.1523e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
4.9160e+01	5.3370e+01	7.2068e+01	5.1971e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
4.9474e+01	5.3946e+01	7.2576e+01	5.2442e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
4.9793e+01	5.4530e+01	7.3106e+01	5.2937e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
5.0115e+01	5.5119e+01	7.3641e+01	5.3400e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
5.0444e+01	5.5720e+01	7.4201e+01	5.3872e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
5.0781e+01	5.6323e+01	7.4777e+01	5.4334e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
5.1137e+01	5.6932e+01	7.5382e+01	5.4835e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
5.1496e+01	5.7549e+01	7.6014e+01	5.5340e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
5.1862e+01	5.8150e+01	7.6665e+01	5.5837e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
5.2238e+01	5.8771e+01	7.7332e+01	5.6332e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
5.2631e+01	5.9383e+01	7.8008e+01	5.6861e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
5.3035e+01	5.9988e+01	7.8764e+01	5.7402e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
5.3460e+01	6.0597e+01	7.9560e+01	5.7951e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
5.3905e+01	6.1202e+01	8.0384e+01	5.8524e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
5.4373e+01	6.1823e+01	8.1264e+01	5.9102e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
5.4865e+01	6.2432e+01	8.2198e+01	5.9733e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
5.5378e+01	6.3052e+01	8.3177e+01	6.0373e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
5.5923e+01	6.3667e+01	8.4264e+01	6.1052e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
5.6512e+01	6.4312e+01	8.5416e+01	6.1731e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
5.7155e+01	6.4974e+01	8.6770e+01	6.2497e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
5.7870e+01	6.5673e+01	8.8219e+01	6.3313e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
5.8661e+01	6.6427e+01	8.9818e+01	6.4178e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
5.9569e+01	6.7229e+01	9.1678e+01	6.5207e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
6.0634e+01	6.8161e+01	9.3891e+01	6.6370e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
6.1933e+01	6.9231e+01	9.6784e+01	6.7733e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
6.3712e+01	7.0621e+01	1.0076e+02	6.9433e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
6.6543e+01	7.2651e+01	1.0796e+02	7.2017e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
1.1306e+02	8.8265e+01	1.9505e+02	9.1578e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/Rate/RvsEpsilon1.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
1.3329e+01	1.3329e+01	1.3329e+01	1.3329e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
2.8983e+01	2.8983e+01	2.8983e+01	2.8983e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
3.2472e+01	3.2472e+01	3.2472e+01	3.2472e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
3.5048e+01	3.5048e+01	3.5048e+01	3.5048e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
3.7097e+01	3.7097e+01	3.7097e+01	3.7097e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
3.8727e+01	3.8727e+01	3.8727e+01	3.8727e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
4.0188e+01	4.0188e+01	4.0188e+01	4.0188e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
4.1408e+01	4.1408e+01	4.1408e+01	4.1408e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
4.2522e+01	4.2522e+01	4.2522e+01	4.2522e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
4.3494e+01	4.3494e+01	4.3494e+01	4.3494e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
4.4377e+01	4.4377e+01	4.4377e+01	4.4377e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
4.5198e+01	4.5198e+01	4.5198e+01	4.5198e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
4.5963e+01	4.5963e+01	4.5963e+01	4.5963e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
4.6689e+01	4.6689e+01	4.6689e+01	4.6689e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
4.7354e+01	4.7354e+01	4.7354e+01	4.7354e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
4.7982e+01	4.7982e+01	4.7982e+01	4.7982e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
4.8580e+01	4.8580e+01	4.8580e+01	4.8580e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
4.9133e+01	4.9133e+01	4.9133e+01	4.9133e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
4.9692e+01	4.9692e+01	4.9692e+01	4.9692e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
5.0214e+01	5.0214e+01	5.0214e+01	5.0214e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
5.0711e+01	5.0711e+01	5.0711e+01	5.0711e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
5.1219e+01	5.1219e+01	5.1219e+01	5.1219e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
5.1678e+01	5.1678e+01	5.1678e+01	5.1678e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
5.2140e+01	5.2140e+01	5.2140e+01	5.2140e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
5.2598e+01	5.2598e+01	5.2598e+01	5.2598e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
5.3039e+01	5.3039e+01	5.3039e+01	5.3039e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
5.3470e+01	5.3470e+01	5.3470e+01	5.3470e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
5.3886e+01	5.3886e+01	5.3886e+01	5.3886e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
5.4284e+01	5.4284e+01	5.4284e+01	5.4284e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
5.4681e+01	5.4681e+01	5.4681e+01	5.4681e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
5.5095e+01	5.5095e+01	5.5095e+01	5.5095e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
5.5495e+01	5.5495e+01	5.5495e+01	5.5495e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
5.5873e+01	5.5873e+01	5.5873e+01	5.5873e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
5.6252e+01	5.6252e+01	5.6252e+01	5.6252e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
5.6621e+01	5.6621e+01	5.6621e+01	5.6621e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
5.6997e+01	5.6997e+01	5.6997e+01	5.6997e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
5.7359e+01	5.7359e+01	5.7359e+01	5.7359e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
5.7713e+01	5.7713e+01	5.7713e+01	5.7713e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
5.8091e+01	5.8091e+01	5.8091e+01	5.8091e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
5.8464e+01	5.8464e+01	5.8464e+01	5.8464e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
5.8821e+01	5.8821e+01	5.8821e+01	5.8821e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
5.9188e+01	5.9188e+01	5.9188e+01	5.9188e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
5.9555e+01	5.9555e+01	5.9555e+01	5.9555e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
5.9898e+01	5.9898e+01	5.9898e+01	5.9898e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
6.0261e+01	6.0261e+01	6.0261e+01	6.0261e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
6.0619e+01	6.0619e+01	6.0619e+01	6.0619e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
6.0984e+01	6.0984e+01	6.0984e+01	6.0984e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
6.1349e+01	6.1349e+01	6.1349e+01	6.1349e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
6.1725e+01	6.1725e+01	6.1725e+01	6.1725e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
6.2074e+01	6.2074e+01	6.2074e+01	6.2074e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
6.2441e+01	6.2441e+01	6.2441e+01	6.2441e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
6.2806e+01	6.2806e+01	6.2806e+01	6.2806e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
6.3175e+01	6.3175e+01	6.3175e+01	6.3175e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
6.3548e+01	6.3548e+01	6.3548e+01	6.3548e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
6.3932e+01	6.3932e+01	6.3932e+01	6.3932e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
6.4321e+01	6.4321e+01	6.4321e+01	6.4321e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
6.4705e+01	6.4705e+01	6.4705e+01	6.4705e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
6.5077e+01	6.5077e+01	6.5077e+01	6.5077e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
6.5467e+01	6.5467e+01	6.5467e+01	6.5467e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
6.5856e+01	6.5856e+01	6.5856e+01	6.5856e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
6.6260e+01	6.6260e+01	6.6260e+01	6.6260e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
6.6675e+01	6.6675e+01	6.6675e+01	6.6675e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
6.7088e+01	6.7088e+01	6.7088e+01	6.7088e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
6.7513e+01	6.7513e+01	6.7513e+01	6.7513e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
6.7928e+01	6.7928e+01	6.7928e+01	6.7928e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
6.8362e+01	6.8362e+01	6.8362e+01	6.8362e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
6.8801e+01	6.8801e+01	6.8801e+01	6.8801e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
6.9259e+01	6.9259e+01	6.9259e+01	6.9259e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
6.9718e+01	6.9718e+01	6.9718e+01	6.9718e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
7.0153e+01	7.0153e+01	7.0153e+01	7.0153e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
7.0608e+01	7.0608e+01	7.0608e+01	7.0608e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
7.1086e+01	7.1086e+01	7.1086e+01	7.1086e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
7.1578e+01	7.1578e+01	7.1578e+01	7.1578e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
7.2068e+01	7.2068e+01	7.2068e+01	7.2068e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
7.2576e+01	7.2576e+01	7.2576e+01	7.2576e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
7.3106e+01	7.3106e+01	7.3106e+01	7.3106e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
7.3641e+01	7.3641e+01	7.3641e+01	7.3641e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
7.4201e+01	7.4201e+01	7.4201e+01	7.4201e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
7.4777e+01	7.4777e+01	7.4777e+01	7.4777e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
7.5382e+01	7.5382e+01	7.5382e+01	7.5382e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
7.6014e+01	7.6014e+01	7.6014e+01	7.6014e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
7.6665e+01	7.6665e+01	7.6665e+01	7.6665e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
7.7332e+01	7.7332e+01	7.7332e+01	7.7332e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
7.8008e+01	7.8008e+01	7.8008e+01	7.8008e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
7.8764e+01	7.8764e+01	7.8764e+01	7.8764e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
7.9560e+01	7.9560e+01	7.9560e+01	7.9560e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
8.0384e+01	8.0384e+01	8.0384e+01	8.0384e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
8.1264e+01	8.1264e+01	8.1264e+01	8.1264e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
8.2198e+01	8.2198e+01	8.2198e+01	8.2198e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
8.3177e+01	8.3177e+01	8.3177e+01	8.3177e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
8.4264e+01	8.4264e+01	8.4264e+01	8.4264e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
8.5416e+01	8.5416e+01	8.5416e+01	8.5416e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
8.6770e+01	8.6770e+01	8.6770e+01	8.6770e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
8.8219e+01	8.8219e+01	8.8219e+01	8.8219e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
8.9818e+01	8.9818e+01	8.9818e+01	8.9818e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
9.1678e+01	9.1678e+01	9.1678e+01	9.1678e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
9.3891e+01	9.3891e+01	9.3891e+01	9.3891e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
9.6784e+01	9.6784e+01	9.6784e+01	9.6784e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
1.0076e+02	1.0076e+02	1.0076e+02	1.0076e+02	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
1.0796e+02	1.0796e+02	1.0796e+02	1.0796e+02	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
1.9505e+02	1.9505e+02	1.9505e+02	1.9505e+02	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/Rate/RvsEpsilon2.txt <==
Var1	Var2	Var3	Var4
1.3329e+01	1.3329e+01	0.0000e+00	0.0000e+00
2.8983e+01	2.8983e+01	1.0000e-02	1.0000e-02
3.2472e+01	3.2472e+01	2.0000e-02	2.0000e-02
3.5048e+01	3.5048e+01	3.0000e-02	3.0000e-02
3.7097e+01	3.7097e+01	4.0000e-02	4.0000e-02
3.8727e+01	3.8727e+01	5.0000e-02	5.0000e-02
4.0188e+01	4.0188e+01	6.0000e-02	6.0000e-02
4.1408e+01	4.1408e+01	7.0000e-02	7.0000e-02
4.2522e+01	4.2522e+01	8.0000e-02	8.0000e-02
4.3494e+01	4.3494e+01	9.0000e-02	9.0000e-02
4.4377e+01	4.4377e+01	1.0000e-01	1.0000e-01
4.5198e+01	4.5198e+01	1.1000e-01	1.1000e-01
4.5963e+01	4.5963e+01	1.2000e-01	1.2000e-01
4.6689e+01	4.6689e+01	1.3000e-01	1.3000e-01
4.7354e+01	4.7354e+01	1.4000e-01	1.4000e-01
4.7982e+01	4.7982e+01	1.5000e-01	1.5000e-01
4.8580e+01	4.8580e+01	1.6000e-01	1.6000e-01
4.9133e+01	4.9133e+01	1.7000e-01	1.7000e-01
4.9692e+01	4.9692e+01	1.8000e-01	1.8000e-01
5.0214e+01	5.0214e+01	1.9000e-01	1.9000e-01
5.0711e+01	5.0711e+01	2.0000e-01	2.0000e-01
5.1219e+01	5.1219e+01	2.1000e-01	2.1000e-01
5.1678e+01	5.1678e+01	2.2000e-01	2.2000e-01
5.2140e+01	5.2140e+01	2.3000e-01	2.3000e-01
5.2598e+01	5.2598e+01	2.4000e-01	2.4000e-01
5.3039e+01	5.3039e+01	2.5000e-01	2.5000e-01
5.3470e+01	5.3470e+01	2.6000e-01	2.6000e-01
5.3886e+01	5.3886e+01	2.7000e-01	2.7000e-01
5.4284e+01	5.4284e+01	2.8000e-01	2.8000e-01
5.4681e+01	5.4681e+01	2.9000e-01	2.9000e-01
5.5095e+01	5.5095e+01	3.0000e-01	3.0000e-01
5.5495e+01	5.5495e+01	3.1000e-01	3.1000e-01
5.5873e+01	5.5873e+01	3.2000e-01	3.2000e-01
5.6252e+01	5.6252e+01	3.3000e-01	3.3000e-01
5.6621e+01	5.6621e+01	3.4000e-01	3.4000e-01
5.6997e+01	5.6997e+01	3.5000e-01	3.5000e-01
5.7359e+01	5.7359e+01	3.6000e-01	3.6000e-01
5.7713e+01	5.7713e+01	3.7000e-01	3.7000e-01
5.8091e+01	5.8091e+01	3.8000e-01	3.8000e-01
5.8464e+01	5.8464e+01	3.9000e-01	3.9000e-01
5.8821e+01	5.8821e+01	4.0000e-01	4.0000e-01
5.9188e+01	5.9188e+01	4.1000e-01	4.1000e-01
5.9555e+01	5.9555e+01	4.2000e-01	4.2000e-01
5.9898e+01	5.9898e+01	4.3000e-01	4.3000e-01
6.0261e+01	6.0261e+01	4.4000e-01	4.4000e-01
6.0619e+01	6.0619e+01	4.5000e-01	4.5000e-01
6.0984e+01	6.0984e+01	4.6000e-01	4.6000e-01
6.1349e+01	6.1349e+01	4.7000e-01	4.7000e-01
6.1725e+01	6.1725e+01	4.8000e-01	4.8000e-01
6.2074e+01	6.2074e+01	4.9000e-01	4.9000e-01
6.2441e+01	6.2441e+01	5.0000e-01	5.0000e-01
6.2806e+01	6.2806e+01	5.1000e-01	5.1000e-01
6.3175e+01	6.3175e+01	5.2000e-01	5.2000e-01
6.3548e+01	6.3548e+01	5.3000e-01	5.3000e-01
6.3932e+01	6.3932e+01	5.4000e-01	5.4000e-01
6.4321e+01	6.4321e+01	5.5000e-01	5.5000e-01
6.4705e+01	6.4705e+01	5.6000e-01	5.6000e-01
6.5077e+01	6.5077e+01	5.7000e-01	5.7000e-01
6.5467e+01	6.5467e+01	5.8000e-01	5.8000e-01
6.5856e+01	6.5856e+01	5.9000e-01	5.9000e-01
6.6260e+01	6.6260e+01	6.0000e-01	6.0000e-01
6.6675e+01	6.6675e+01	6.1000e-01	6.1000e-01
6.7088e+01	6.7088e+01	6.2000e-01	6.2000e-01
6.7513e+01	6.7513e+01	6.3000e-01	6.3000e-01
6.7928e+01	6.7928e+01	6.4000e-01	6.4000e-01
6.8362e+01	6.8362e+01	6.5000e-01	6.5000e-01
6.8801e+01	6.8801e+01	6.6000e-01	6.6000e-01
6.9259e+01	6.9259e+01	6.7000e-01	6.7000e-01
6.9718e+01	6.9718e+01	6.8000e-01	6.8000e-01
7.0153e+01	7.0153e+01	6.9000e-01	6.9000e-01
7.0608e+01	7.0608e+01	7.0000e-01	7.0000e-01
7.1086e+01	7.1086e+01	7.1000e-01	7.1000e-01
7.1578e+01	7.1578e+01	7.2000e-01	7.2000e-01
7.2068e+01	7.2068e+01	7.3000e-01	7.3000e-01
7.2576e+01	7.2576e+01	7.4000e-01	7.4000e-01
7.3106e+01	7.3106e+01	7.5000e-01	7.5000e-01
7.3641e+01	7.3641e+01	7.6000e-01	7.6000e-01
7.4201e+01	7.4201e+01	7.7000e-01	7.7000e-01
7.4777e+01	7.4777e+01	7.8000e-01	7.8000e-01
7.5382e+01	7.5382e+01	7.9000e-01	7.9000e-01
7.6014e+01	7.6014e+01	8.0000e-01	8.0000e-01
7.6665e+01	7.6665e+01	8.1000e-01	8.1000e-01
7.7332e+01	7.7332e+01	8.2000e-01	8.2000e-01
7.8008e+01	7.8008e+01	8.3000e-01	8.3000e-01
7.8764e+01	7.8764e+01	8.4000e-01	8.4000e-01
7.9560e+01	7.9560e+01	8.5000e-01	8.5000e-01
8.0384e+01	8.0384e+01	8.6000e-01	8.6000e-01
8.1264e+01	8.1264e+01	8.7000e-01	8.7000e-01
8.2198e+01	8.2198e+01	8.8000e-01	8.8000e-01
8.3177e+01	8.3177e+01	8.9000e-01	8.9000e-01
8.4264e+01	8.4264e+01	9.0000e-01	9.0000e-01
8.5416e+01	8.5416e+01	9.1000e-01	9.1000e-01
8.6770e+01	8.6770e+01	9.2000e-01	9.2000e-01
8.8219e+01	8.8219e+01	9.3000e-01	9.3000e-01
8.9818e+01	8.9818e+01	9.4000e-01	9.4000e-01
9.1678e+01	9.1678e+01	9.5000e-01	9.5000e-01
9.3891e+01	9.3891e+01	9.6000e-01	9.6000e-01
9.6784e+01	9.6784e+01	9.7000e-01	9.7000e-01
1.0076e+02	1.0076e+02	9.8000e-01	9.8000e-01
1.0796e+02	1.0796e+02	9.9000e-01	9.9000e-01
1.9505e+02	1.9505e+02	1.0000e+00	1.0000e+00


==> TXT/ISWCS/Rate/RvsNumAPsRX.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8	Var9	Var10	Var11	Var12	Var13	Var14
1.0658e+01	1.8663e+01	1.5268e+01	1.3577e+01	1.3329e+01	1.4443e+01	1.4741e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
2.1141e+01	3.3831e+01	3.1621e+01	2.8369e+01	2.8983e+01	2.6366e+01	2.5133e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
2.3835e+01	3.7662e+01	3.5301e+01	3.2224e+01	3.2472e+01	2.9912e+01	2.7866e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
2.5824e+01	4.0184e+01	3.7856e+01	3.4791e+01	3.5048e+01	3.2649e+01	2.9786e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
2.7439e+01	4.2036e+01	3.9733e+01	3.6939e+01	3.7097e+01	3.4775e+01	3.1381e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
2.8834e+01	4.3552e+01	4.1428e+01	3.8641e+01	3.8727e+01	3.6473e+01	3.2750e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
2.9998e+01	4.4863e+01	4.2909e+01	4.0107e+01	4.0188e+01	3.7986e+01	3.3978e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
3.1048e+01	4.6005e+01	4.4200e+01	4.1315e+01	4.1408e+01	3.9249e+01	3.5086e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
3.1991e+01	4.7037e+01	4.5374e+01	4.2483e+01	4.2522e+01	4.0322e+01	3.6089e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
3.2831e+01	4.7972e+01	4.6426e+01	4.3467e+01	4.3494e+01	4.1274e+01	3.7003e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
3.3611e+01	4.8846e+01	4.7387e+01	4.4386e+01	4.4377e+01	4.2114e+01	3.7833e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
3.4347e+01	4.9663e+01	4.8250e+01	4.5186e+01	4.5198e+01	4.2912e+01	3.8650e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
3.5034e+01	5.0447e+01	4.9071e+01	4.5948e+01	4.5963e+01	4.3630e+01	3.9372e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
3.5641e+01	5.1186e+01	4.9824e+01	4.6669e+01	4.6689e+01	4.4286e+01	4.0056e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
3.6206e+01	5.1897e+01	5.0539e+01	4.7336e+01	4.7354e+01	4.4938e+01	4.0723e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
3.6747e+01	5.2547e+01	5.1217e+01	4.7984e+01	4.7982e+01	4.5545e+01	4.1367e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
3.7258e+01	5.3156e+01	5.1873e+01	4.8565e+01	4.8580e+01	4.6105e+01	4.1939e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
3.7758e+01	5.3762e+01	5.2475e+01	4.9138e+01	4.9133e+01	4.6639e+01	4.2484e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
3.8239e+01	5.4329e+01	5.3088e+01	4.9708e+01	4.9692e+01	4.7161e+01	4.2989e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
3.8700e+01	5.4874e+01	5.3655e+01	5.0237e+01	5.0214e+01	4.7654e+01	4.3502e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
3.9133e+01	5.5428e+01	5.4196e+01	5.0749e+01	5.0711e+01	4.8160e+01	4.3995e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
3.9544e+01	5.5955e+01	5.4759e+01	5.1248e+01	5.1219e+01	4.8621e+01	4.4458e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
3.9937e+01	5.6480e+01	5.5264e+01	5.1751e+01	5.1678e+01	4.9071e+01	4.4897e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
4.0313e+01	5.6973e+01	5.5775e+01	5.2230e+01	5.2140e+01	4.9507e+01	4.5330e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
4.0694e+01	5.7473e+01	5.6241e+01	5.2700e+01	5.2598e+01	4.9939e+01	4.5753e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
4.1049e+01	5.7931e+01	5.6704e+01	5.3160e+01	5.3039e+01	5.0361e+01	4.6166e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
4.1401e+01	5.8392e+01	5.7175e+01	5.3600e+01	5.3470e+01	5.0770e+01	4.6572e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
4.1746e+01	5.8855e+01	5.7612e+01	5.4042e+01	5.3886e+01	5.1165e+01	4.6974e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
4.2071e+01	5.9296e+01	5.8074e+01	5.4464e+01	5.4284e+01	5.1553e+01	4.7345e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
4.2400e+01	5.9738e+01	5.8517e+01	5.4889e+01	5.4681e+01	5.1934e+01	4.7732e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
4.2722e+01	6.0192e+01	5.8936e+01	5.5290e+01	5.5095e+01	5.2318e+01	4.8107e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
4.3039e+01	6.0623e+01	5.9381e+01	5.5696e+01	5.5495e+01	5.2691e+01	4.8475e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
4.3338e+01	6.1045e+01	5.9789e+01	5.6098e+01	5.5873e+01	5.3063e+01	4.8842e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
4.3645e+01	6.1453e+01	6.0213e+01	5.6500e+01	5.6252e+01	5.3418e+01	4.9197e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
4.3953e+01	6.1878e+01	6.0627e+01	5.6900e+01	5.6621e+01	5.3772e+01	4.9549e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
4.4262e+01	6.2288e+01	6.1050e+01	5.7302e+01	5.6997e+01	5.4128e+01	4.9904e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
4.4557e+01	6.2694e+01	6.1454e+01	5.7695e+01	5.7359e+01	5.4474e+01	5.0247e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
4.4850e+01	6.3105e+01	6.1844e+01	5.8085e+01	5.7713e+01	5.4845e+01	5.0595e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
4.5138e+01	6.3519e+01	6.2263e+01	5.8468e+01	5.8091e+01	5.5190e+01	5.0956e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
4.5428e+01	6.3918e+01	6.2663e+01	5.8827e+01	5.8464e+01	5.5542e+01	5.1298e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
4.5721e+01	6.4328e+01	6.3049e+01	5.9203e+01	5.8821e+01	5.5895e+01	5.1638e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
4.6010e+01	6.4725e+01	6.3441e+01	5.9592e+01	5.9188e+01	5.6246e+01	5.1974e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
4.6297e+01	6.5131e+01	6.3842e+01	5.9965e+01	5.9555e+01	5.6585e+01	5.2314e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
4.6581e+01	6.5527e+01	6.4230e+01	6.0345e+01	5.9898e+01	5.6933e+01	5.2649e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
4.6856e+01	6.5933e+01	6.4620e+01	6.0725e+01	6.0261e+01	5.7277e+01	5.2974e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
4.7130e+01	6.6325e+01	6.5013e+01	6.1113e+01	6.0619e+01	5.7619e+01	5.3304e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
4.7411e+01	6.6725e+01	6.5409e+01	6.1498e+01	6.0984e+01	5.7964e+01	5.3639e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
4.7694e+01	6.7127e+01	6.5794e+01	6.1867e+01	6.1349e+01	5.8308e+01	5.3956e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
4.7985e+01	6.7513e+01	6.6178e+01	6.2243e+01	6.1725e+01	5.8648e+01	5.4294e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
4.8260e+01	6.7913e+01	6.6564e+01	6.2618e+01	6.2074e+01	5.9000e+01	5.4621e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
4.8529e+01	6.8296e+01	6.6953e+01	6.3019e+01	6.2441e+01	5.9341e+01	5.4952e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
4.8814e+01	6.8703e+01	6.7344e+01	6.3404e+01	6.2806e+01	5.9700e+01	5.5291e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
4.9099e+01	6.9124e+01	6.7724e+01	6.3798e+01	6.3175e+01	6.0064e+01	5.5610e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
4.9381e+01	6.9521e+01	6.8131e+01	6.4184e+01	6.3548e+01	6.0427e+01	5.5932e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
4.9658e+01	6.9927e+01	6.8543e+01	6.4581e+01	6.3932e+01	6.0802e+01	5.6271e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
4.9940e+01	7.0335e+01	6.8934e+01	6.4960e+01	6.4321e+01	6.1177e+01	5.6598e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
5.0236e+01	7.0758e+01	6.9326e+01	6.5375e+01	6.4705e+01	6.1538e+01	5.6933e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
5.0536e+01	7.1184e+01	6.9726e+01	6.5772e+01	6.5077e+01	6.1907e+01	5.7280e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
5.0833e+01	7.1614e+01	7.0125e+01	6.6191e+01	6.5467e+01	6.2297e+01	5.7624e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
5.1124e+01	7.2044e+01	7.0544e+01	6.6590e+01	6.5856e+01	6.2684e+01	5.7958e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
5.1425e+01	7.2486e+01	7.0962e+01	6.7004e+01	6.6260e+01	6.3079e+01	5.8300e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
5.1728e+01	7.2932e+01	7.1359e+01	6.7438e+01	6.6675e+01	6.3478e+01	5.8655e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
5.2058e+01	7.3374e+01	7.1762e+01	6.7884e+01	6.7088e+01	6.3868e+01	5.9009e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
5.2380e+01	7.3823e+01	7.2178e+01	6.8318e+01	6.7513e+01	6.4273e+01	5.9381e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
5.2696e+01	7.4274e+01	7.2619e+01	6.8756e+01	6.7928e+01	6.4701e+01	5.9741e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
5.3022e+01	7.4730e+01	7.3055e+01	6.9207e+01	6.8362e+01	6.5124e+01	6.0117e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
5.3358e+01	7.5225e+01	7.3491e+01	6.9664e+01	6.8801e+01	6.5559e+01	6.0503e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
5.3699e+01	7.5724e+01	7.3934e+01	7.0157e+01	6.9259e+01	6.5982e+01	6.0887e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
5.4044e+01	7.6239e+01	7.4392e+01	7.0645e+01	6.9718e+01	6.6422e+01	6.1286e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
5.4393e+01	7.6742e+01	7.4855e+01	7.1150e+01	7.0153e+01	6.6867e+01	6.1685e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
5.4751e+01	7.7273e+01	7.5341e+01	7.1636e+01	7.0608e+01	6.7332e+01	6.2099e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
5.5122e+01	7.7782e+01	7.5822e+01	7.2136e+01	7.1086e+01	6.7806e+01	6.2520e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
5.5484e+01	7.8335e+01	7.6304e+01	7.2657e+01	7.1578e+01	6.8258e+01	6.2934e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
5.5858e+01	7.8896e+01	7.6806e+01	7.3194e+01	7.2068e+01	6.8739e+01	6.3376e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
5.6242e+01	7.9465e+01	7.7327e+01	7.3740e+01	7.2576e+01	6.9233e+01	6.3810e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
5.6640e+01	8.0049e+01	7.7874e+01	7.4306e+01	7.3106e+01	6.9737e+01	6.4275e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
5.7058e+01	8.0663e+01	7.8426e+01	7.4905e+01	7.3641e+01	7.0274e+01	6.4753e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
5.7474e+01	8.1304e+01	7.9012e+01	7.5528e+01	7.4201e+01	7.0822e+01	6.5251e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
5.7915e+01	8.1943e+01	7.9616e+01	7.6162e+01	7.4777e+01	7.1384e+01	6.5740e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
5.8371e+01	8.2624e+01	8.0239e+01	7.6821e+01	7.5382e+01	7.1958e+01	6.6244e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
5.8870e+01	8.3317e+01	8.0880e+01	7.7515e+01	7.6014e+01	7.2547e+01	6.6784e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
5.9378e+01	8.4012e+01	8.1534e+01	7.8240e+01	7.6665e+01	7.3168e+01	6.7343e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
5.9889e+01	8.4759e+01	8.2225e+01	7.8957e+01	7.7332e+01	7.3794e+01	6.7934e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
6.0447e+01	8.5526e+01	8.2934e+01	7.9760e+01	7.8008e+01	7.4451e+01	6.8539e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
6.1011e+01	8.6380e+01	8.3677e+01	8.0559e+01	7.8764e+01	7.5122e+01	6.9197e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
6.1635e+01	8.7202e+01	8.4487e+01	8.1419e+01	7.9560e+01	7.5852e+01	6.9851e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
6.2270e+01	8.8093e+01	8.5313e+01	8.2361e+01	8.0384e+01	7.6618e+01	7.0543e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
6.2984e+01	8.9064e+01	8.6220e+01	8.3312e+01	8.1264e+01	7.7454e+01	7.1278e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
6.3699e+01	9.0095e+01	8.7235e+01	8.4352e+01	8.2198e+01	7.8330e+01	7.2082e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
6.4480e+01	9.1197e+01	8.8320e+01	8.5440e+01	8.3177e+01	7.9268e+01	7.2946e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
6.5322e+01	9.2360e+01	8.9441e+01	8.6619e+01	8.4264e+01	8.0291e+01	7.3850e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
6.6237e+01	9.3657e+01	9.0667e+01	8.7886e+01	8.5416e+01	8.1416e+01	7.4815e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
6.7278e+01	9.5098e+01	9.2058e+01	8.9336e+01	8.6770e+01	8.2586e+01	7.5920e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
6.8459e+01	9.6641e+01	9.3642e+01	9.0982e+01	8.8219e+01	8.3992e+01	7.7146e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
6.9747e+01	9.8470e+01	9.5465e+01	9.2848e+01	8.9818e+01	8.5663e+01	7.8595e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
7.1232e+01	1.0050e+02	9.7547e+01	9.4970e+01	9.1678e+01	8.7493e+01	8.0235e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
7.3093e+01	1.0303e+02	1.0009e+02	9.7537e+01	9.3891e+01	8.9717e+01	8.2322e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
7.5469e+01	1.0620e+02	1.0345e+02	1.0069e+02	9.6784e+01	9.2599e+01	8.5023e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
7.8797e+01	1.1065e+02	1.0840e+02	1.0509e+02	1.0076e+02	9.6613e+01	8.8725e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
8.3906e+01	1.1870e+02	1.1686e+02	1.1263e+02	1.0796e+02	1.0359e+02	9.5482e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
1.3333e+02	2.7268e+02	2.0835e+02	2.2025e+02	1.9505e+02	1.8316e+02	1.8868e+02	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/Rate/RvsRCS.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
1.3329e+01	1.3329e+01	1.3329e+01	1.3329e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
2.8983e+01	2.8983e+01	2.8983e+01	2.8983e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
3.2472e+01	3.2472e+01	3.2472e+01	3.2472e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
3.5048e+01	3.5048e+01	3.5048e+01	3.5048e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
3.7097e+01	3.7097e+01	3.7097e+01	3.7097e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
3.8727e+01	3.8727e+01	3.8727e+01	3.8727e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
4.0188e+01	4.0188e+01	4.0188e+01	4.0188e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
4.1408e+01	4.1408e+01	4.1408e+01	4.1408e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
4.2522e+01	4.2522e+01	4.2522e+01	4.2522e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
4.3494e+01	4.3494e+01	4.3494e+01	4.3494e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
4.4377e+01	4.4377e+01	4.4377e+01	4.4377e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
4.5198e+01	4.5198e+01	4.5198e+01	4.5198e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
4.5963e+01	4.5963e+01	4.5963e+01	4.5963e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
4.6689e+01	4.6689e+01	4.6689e+01	4.6689e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
4.7354e+01	4.7354e+01	4.7354e+01	4.7354e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
4.7982e+01	4.7982e+01	4.7982e+01	4.7982e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
4.8580e+01	4.8580e+01	4.8580e+01	4.8580e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
4.9133e+01	4.9133e+01	4.9133e+01	4.9133e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
4.9692e+01	4.9692e+01	4.9692e+01	4.9692e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
5.0214e+01	5.0214e+01	5.0214e+01	5.0214e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
5.0711e+01	5.0711e+01	5.0711e+01	5.0711e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
5.1219e+01	5.1219e+01	5.1219e+01	5.1219e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
5.1678e+01	5.1678e+01	5.1678e+01	5.1678e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
5.2140e+01	5.2140e+01	5.2140e+01	5.2140e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
5.2598e+01	5.2598e+01	5.2598e+01	5.2598e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
5.3039e+01	5.3039e+01	5.3039e+01	5.3039e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
5.3470e+01	5.3470e+01	5.3470e+01	5.3470e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
5.3886e+01	5.3886e+01	5.3886e+01	5.3886e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
5.4284e+01	5.4284e+01	5.4284e+01	5.4284e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
5.4681e+01	5.4681e+01	5.4681e+01	5.4681e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
5.5095e+01	5.5095e+01	5.5095e+01	5.5095e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
5.5495e+01	5.5495e+01	5.5495e+01	5.5495e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
5.5873e+01	5.5873e+01	5.5873e+01	5.5873e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
5.6252e+01	5.6252e+01	5.6252e+01	5.6252e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
5.6621e+01	5.6621e+01	5.6621e+01	5.6621e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
5.6997e+01	5.6997e+01	5.6997e+01	5.6997e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
5.7359e+01	5.7359e+01	5.7359e+01	5.7359e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
5.7713e+01	5.7713e+01	5.7713e+01	5.7713e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
5.8091e+01	5.8091e+01	5.8091e+01	5.8091e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
5.8464e+01	5.8464e+01	5.8464e+01	5.8464e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
5.8821e+01	5.8821e+01	5.8821e+01	5.8821e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
5.9188e+01	5.9188e+01	5.9188e+01	5.9188e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
5.9555e+01	5.9555e+01	5.9555e+01	5.9555e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
5.9898e+01	5.9898e+01	5.9898e+01	5.9898e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
6.0261e+01	6.0261e+01	6.0261e+01	6.0261e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
6.0619e+01	6.0619e+01	6.0619e+01	6.0619e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
6.0984e+01	6.0984e+01	6.0984e+01	6.0984e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
6.1349e+01	6.1349e+01	6.1349e+01	6.1349e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
6.1725e+01	6.1725e+01	6.1725e+01	6.1725e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
6.2074e+01	6.2074e+01	6.2074e+01	6.2074e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
6.2441e+01	6.2441e+01	6.2441e+01	6.2441e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
6.2806e+01	6.2806e+01	6.2806e+01	6.2806e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
6.3175e+01	6.3175e+01	6.3175e+01	6.3175e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
6.3548e+01	6.3548e+01	6.3548e+01	6.3548e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
6.3932e+01	6.3932e+01	6.3932e+01	6.3932e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
6.4321e+01	6.4321e+01	6.4321e+01	6.4321e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
6.4705e+01	6.4705e+01	6.4705e+01	6.4705e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
6.5077e+01	6.5077e+01	6.5077e+01	6.5077e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
6.5467e+01	6.5467e+01	6.5467e+01	6.5467e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
6.5856e+01	6.5856e+01	6.5856e+01	6.5856e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
6.6260e+01	6.6260e+01	6.6260e+01	6.6260e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
6.6675e+01	6.6675e+01	6.6675e+01	6.6675e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
6.7088e+01	6.7088e+01	6.7088e+01	6.7088e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
6.7513e+01	6.7513e+01	6.7513e+01	6.7513e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
6.7928e+01	6.7928e+01	6.7928e+01	6.7928e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
6.8362e+01	6.8362e+01	6.8362e+01	6.8362e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
6.8801e+01	6.8801e+01	6.8801e+01	6.8801e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
6.9259e+01	6.9259e+01	6.9259e+01	6.9259e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
6.9718e+01	6.9718e+01	6.9718e+01	6.9718e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
7.0153e+01	7.0153e+01	7.0153e+01	7.0153e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
7.0608e+01	7.0608e+01	7.0608e+01	7.0608e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
7.1086e+01	7.1086e+01	7.1086e+01	7.1086e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
7.1578e+01	7.1578e+01	7.1578e+01	7.1578e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
7.2068e+01	7.2068e+01	7.2068e+01	7.2068e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
7.2576e+01	7.2576e+01	7.2576e+01	7.2576e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
7.3106e+01	7.3106e+01	7.3106e+01	7.3106e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
7.3641e+01	7.3641e+01	7.3641e+01	7.3641e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
7.4201e+01	7.4201e+01	7.4201e+01	7.4201e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
7.4777e+01	7.4777e+01	7.4777e+01	7.4777e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
7.5382e+01	7.5382e+01	7.5382e+01	7.5382e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
7.6014e+01	7.6014e+01	7.6014e+01	7.6014e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
7.6665e+01	7.6665e+01	7.6665e+01	7.6665e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
7.7332e+01	7.7332e+01	7.7332e+01	7.7332e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
7.8008e+01	7.8008e+01	7.8008e+01	7.8008e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
7.8764e+01	7.8764e+01	7.8764e+01	7.8764e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
7.9560e+01	7.9560e+01	7.9560e+01	7.9560e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
8.0384e+01	8.0384e+01	8.0384e+01	8.0384e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
8.1264e+01	8.1264e+01	8.1264e+01	8.1264e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
8.2198e+01	8.2198e+01	8.2198e+01	8.2198e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
8.3177e+01	8.3177e+01	8.3177e+01	8.3177e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
8.4264e+01	8.4264e+01	8.4264e+01	8.4264e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
8.5416e+01	8.5416e+01	8.5416e+01	8.5416e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
8.6770e+01	8.6770e+01	8.6770e+01	8.6770e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
8.8219e+01	8.8219e+01	8.8219e+01	8.8219e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
8.9818e+01	8.9818e+01	8.9818e+01	8.9818e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
9.1678e+01	9.1678e+01	9.1678e+01	9.1678e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
9.3891e+01	9.3891e+01	9.3891e+01	9.3891e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
9.6784e+01	9.6784e+01	9.6784e+01	9.6784e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
1.0076e+02	1.0076e+02	1.0076e+02	1.0076e+02	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
1.0796e+02	1.0796e+02	1.0796e+02	1.0796e+02	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
1.9505e+02	1.9505e+02	1.9505e+02	1.9505e+02	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/Rate/RvsRatioPowers.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
1.6221e+01	1.1356e+01	6.8066e+00	1.3329e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
3.2623e+01	2.6967e+01	1.8711e+01	2.8983e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
3.6894e+01	3.0741e+01	2.2087e+01	3.2472e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
3.9938e+01	3.3478e+01	2.4449e+01	3.5048e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
4.2199e+01	3.5605e+01	2.6287e+01	3.7097e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
4.4083e+01	3.7296e+01	2.7870e+01	3.8727e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
4.5668e+01	3.8800e+01	2.9292e+01	4.0188e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
4.7072e+01	4.0086e+01	3.0485e+01	4.1408e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
4.8303e+01	4.1203e+01	3.1555e+01	4.2522e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
4.9410e+01	4.2249e+01	3.2493e+01	4.3494e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
5.0433e+01	4.3190e+01	3.3319e+01	4.4377e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
5.1414e+01	4.4049e+01	3.4090e+01	4.5198e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
5.2303e+01	4.4827e+01	3.4789e+01	4.5963e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
5.3134e+01	4.5558e+01	3.5452e+01	4.6689e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
5.3892e+01	4.6266e+01	3.6114e+01	4.7354e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
5.4658e+01	4.6899e+01	3.6729e+01	4.7982e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
5.5393e+01	4.7534e+01	3.7300e+01	4.8580e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
5.6084e+01	4.8145e+01	3.7862e+01	4.9133e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
5.6772e+01	4.8738e+01	3.8401e+01	4.9692e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
5.7405e+01	4.9308e+01	3.8901e+01	5.0214e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
5.8019e+01	4.9848e+01	3.9390e+01	5.0711e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
5.8638e+01	5.0361e+01	3.9861e+01	5.1219e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
5.9249e+01	5.0882e+01	4.0317e+01	5.1678e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
5.9830e+01	5.1372e+01	4.0769e+01	5.2140e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
6.0408e+01	5.1856e+01	4.1204e+01	5.2598e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
6.0966e+01	5.2326e+01	4.1634e+01	5.3039e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
6.1516e+01	5.2811e+01	4.2071e+01	5.3470e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
6.2055e+01	5.3276e+01	4.2484e+01	5.3886e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
6.2582e+01	5.3728e+01	4.2885e+01	5.4284e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
6.3101e+01	5.4163e+01	4.3291e+01	5.4681e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
6.3592e+01	5.4594e+01	4.3681e+01	5.5095e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
6.4094e+01	5.5030e+01	4.4081e+01	5.5495e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
6.4615e+01	5.5451e+01	4.4454e+01	5.5873e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
6.5137e+01	5.5896e+01	4.4818e+01	5.6252e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
6.5652e+01	5.6319e+01	4.5204e+01	5.6621e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
6.6146e+01	5.6741e+01	4.5591e+01	5.6997e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
6.6667e+01	5.7141e+01	4.5962e+01	5.7359e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
6.7189e+01	5.7559e+01	4.6311e+01	5.7713e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
6.7701e+01	5.7971e+01	4.6659e+01	5.8091e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
6.8211e+01	5.8384e+01	4.7021e+01	5.8464e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
6.8724e+01	5.8817e+01	4.7365e+01	5.8821e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
6.9229e+01	5.9222e+01	4.7728e+01	5.9188e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
6.9735e+01	5.9629e+01	4.8081e+01	5.9555e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
7.0242e+01	6.0037e+01	4.8454e+01	5.9898e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
7.0756e+01	6.0452e+01	4.8814e+01	6.0261e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
7.1267e+01	6.0883e+01	4.9169e+01	6.0619e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
7.1776e+01	6.1287e+01	4.9533e+01	6.0984e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
7.2305e+01	6.1715e+01	4.9900e+01	6.1349e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
7.2857e+01	6.2134e+01	5.0256e+01	6.1725e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
7.3416e+01	6.2567e+01	5.0628e+01	6.2074e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
7.3960e+01	6.2985e+01	5.1016e+01	6.2441e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
7.4513e+01	6.3433e+01	5.1383e+01	6.2806e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
7.5096e+01	6.3874e+01	5.1743e+01	6.3175e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
7.5659e+01	6.4336e+01	5.2107e+01	6.3548e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
7.6230e+01	6.4785e+01	5.2497e+01	6.3932e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
7.6839e+01	6.5253e+01	5.2881e+01	6.4321e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
7.7426e+01	6.5719e+01	5.3287e+01	6.4705e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
7.8035e+01	6.6181e+01	5.3671e+01	6.5077e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
7.8666e+01	6.6668e+01	5.4075e+01	6.5467e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
7.9289e+01	6.7160e+01	5.4490e+01	6.5856e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
7.9944e+01	6.7653e+01	5.4905e+01	6.6260e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
8.0616e+01	6.8161e+01	5.5329e+01	6.6675e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
8.1276e+01	6.8663e+01	5.5757e+01	6.7088e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
8.1975e+01	6.9168e+01	5.6211e+01	6.7513e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
8.2654e+01	6.9692e+01	5.6665e+01	6.7928e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
8.3386e+01	7.0231e+01	5.7132e+01	6.8362e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
8.4135e+01	7.0792e+01	5.7587e+01	6.8801e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
8.4893e+01	7.1372e+01	5.8050e+01	6.9259e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
8.5702e+01	7.1956e+01	5.8524e+01	6.9718e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
8.6526e+01	7.2549e+01	5.9026e+01	7.0153e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
8.7356e+01	7.3144e+01	5.9514e+01	7.0608e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
8.8213e+01	7.3769e+01	6.0036e+01	7.1086e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
8.9119e+01	7.4448e+01	6.0581e+01	7.1578e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
9.0065e+01	7.5166e+01	6.1148e+01	7.2068e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
9.1052e+01	7.5866e+01	6.1724e+01	7.2576e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
9.2078e+01	7.6601e+01	6.2319e+01	7.3106e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
9.3112e+01	7.7353e+01	6.2921e+01	7.3641e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
9.4182e+01	7.8132e+01	6.3518e+01	7.4201e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
9.5344e+01	7.8938e+01	6.4182e+01	7.4777e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
9.6552e+01	7.9784e+01	6.4867e+01	7.5382e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
9.7820e+01	8.0672e+01	6.5588e+01	7.6014e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
9.9155e+01	8.1603e+01	6.6350e+01	7.6665e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
1.0057e+02	8.2571e+01	6.7119e+01	7.7332e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
1.0218e+02	8.3572e+01	6.7930e+01	7.8008e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
1.0376e+02	8.4665e+01	6.8812e+01	7.8764e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
1.0547e+02	8.5802e+01	6.9692e+01	7.9560e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
1.0746e+02	8.7000e+01	7.0661e+01	8.0384e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
1.0955e+02	8.8326e+01	7.1718e+01	8.1264e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
1.1178e+02	8.9692e+01	7.2824e+01	8.2198e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
1.1419e+02	9.1125e+01	7.3985e+01	8.3177e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
1.1696e+02	9.2719e+01	7.5248e+01	8.4264e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
1.1993e+02	9.4468e+01	7.6654e+01	8.5416e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
1.2304e+02	9.6378e+01	7.8188e+01	8.6770e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
1.2675e+02	9.8478e+01	7.9946e+01	8.8219e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
1.3112e+02	1.0077e+02	8.1883e+01	8.9818e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
1.3649e+02	1.0337e+02	8.4081e+01	9.1678e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
1.4354e+02	1.0647e+02	8.6808e+01	9.3891e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
1.5398e+02	1.1056e+02	9.0174e+01	9.6784e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
1.7713e+02	1.1598e+02	9.4859e+01	1.0076e+02	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
2.0337e+02	1.2574e+02	1.0306e+02	1.0796e+02	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
2.8691e+02	2.1170e+02	1.9532e+02	1.9505e+02	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/Rate/RvsZF.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8	Var9	Var10
1.3329e+01	1.6192e+01	1.6193e+01	1.6193e+01	1.6193e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
2.8983e+01	3.1381e+01	3.2116e+01	3.2513e+01	3.2517e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
3.2472e+01	3.5441e+01	3.6211e+01	3.6694e+01	3.6713e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
3.5048e+01	3.8290e+01	3.9047e+01	3.9617e+01	3.9651e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
3.7097e+01	4.0531e+01	4.1318e+01	4.1789e+01	4.1839e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
3.8727e+01	4.2219e+01	4.3090e+01	4.3588e+01	4.3644e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
4.0188e+01	4.3687e+01	4.4605e+01	4.5114e+01	4.5190e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
4.1408e+01	4.4907e+01	4.5875e+01	4.6384e+01	4.6484e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
4.2522e+01	4.6000e+01	4.7016e+01	4.7559e+01	4.7679e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
4.3494e+01	4.6984e+01	4.8073e+01	4.8588e+01	4.8725e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
4.4377e+01	4.7917e+01	4.9002e+01	4.9530e+01	4.9669e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
4.5198e+01	4.8698e+01	4.9814e+01	5.0415e+01	5.0567e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
4.5963e+01	4.9442e+01	5.0613e+01	5.1222e+01	5.1408e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
4.6689e+01	5.0127e+01	5.1381e+01	5.1980e+01	5.2179e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
4.7354e+01	5.0806e+01	5.2062e+01	5.2722e+01	5.2913e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
4.7982e+01	5.1447e+01	5.2750e+01	5.3406e+01	5.3608e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
4.8580e+01	5.2051e+01	5.3394e+01	5.4066e+01	5.4281e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
4.9133e+01	5.2628e+01	5.4001e+01	5.4711e+01	5.4953e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
4.9692e+01	5.3191e+01	5.4600e+01	5.5323e+01	5.5579e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
5.0214e+01	5.3722e+01	5.5158e+01	5.5915e+01	5.6152e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
5.0711e+01	5.4229e+01	5.5712e+01	5.6474e+01	5.6727e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
5.1219e+01	5.4743e+01	5.6249e+01	5.7031e+01	5.7306e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
5.1678e+01	5.5244e+01	5.6794e+01	5.7600e+01	5.7854e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
5.2140e+01	5.5727e+01	5.7308e+01	5.8154e+01	5.8408e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
5.2598e+01	5.6197e+01	5.7837e+01	5.8678e+01	5.8958e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
5.3039e+01	5.6659e+01	5.8341e+01	5.9193e+01	5.9475e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
5.3470e+01	5.7122e+01	5.8850e+01	5.9707e+01	5.9991e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
5.3886e+01	5.7583e+01	5.9329e+01	6.0198e+01	6.0493e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
5.4284e+01	5.8046e+01	5.9814e+01	6.0697e+01	6.0993e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
5.4681e+01	5.8481e+01	6.0284e+01	6.1183e+01	6.1486e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
5.5095e+01	5.8916e+01	6.0758e+01	6.1655e+01	6.1964e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
5.5495e+01	5.9361e+01	6.1214e+01	6.2125e+01	6.2435e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
5.5873e+01	5.9801e+01	6.1679e+01	6.2605e+01	6.2915e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
5.6252e+01	6.0222e+01	6.2139e+01	6.3095e+01	6.3401e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
5.6621e+01	6.0652e+01	6.2615e+01	6.3561e+01	6.3867e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
5.6997e+01	6.1076e+01	6.3076e+01	6.4030e+01	6.4346e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
5.7359e+01	6.1526e+01	6.3566e+01	6.4513e+01	6.4846e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
5.7713e+01	6.1959e+01	6.4034e+01	6.4997e+01	6.5328e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
5.8091e+01	6.2385e+01	6.4512e+01	6.5475e+01	6.5808e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
5.8464e+01	6.2835e+01	6.5000e+01	6.5934e+01	6.6290e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
5.8821e+01	6.3265e+01	6.5452e+01	6.6420e+01	6.6776e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
5.9188e+01	6.3713e+01	6.5929e+01	6.6903e+01	6.7248e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
5.9555e+01	6.4158e+01	6.6397e+01	6.7396e+01	6.7743e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
5.9898e+01	6.4614e+01	6.6879e+01	6.7873e+01	6.8209e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
6.0261e+01	6.5070e+01	6.7359e+01	6.8343e+01	6.8698e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
6.0619e+01	6.5513e+01	6.7835e+01	6.8843e+01	6.9184e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
6.0984e+01	6.5964e+01	6.8320e+01	6.9340e+01	6.9672e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
6.1349e+01	6.6421e+01	6.8800e+01	6.9824e+01	7.0164e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
6.1725e+01	6.6892e+01	6.9306e+01	7.0326e+01	7.0675e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
6.2074e+01	6.7362e+01	6.9834e+01	7.0830e+01	7.1186e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
6.2441e+01	6.7826e+01	7.0330e+01	7.1350e+01	7.1699e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
6.2806e+01	6.8298e+01	7.0849e+01	7.1871e+01	7.2237e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
6.3175e+01	6.8788e+01	7.1369e+01	7.2432e+01	7.2762e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
6.3548e+01	6.9285e+01	7.1902e+01	7.2961e+01	7.3317e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
6.3932e+01	6.9813e+01	7.2458e+01	7.3508e+01	7.3842e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
6.4321e+01	7.0313e+01	7.3016e+01	7.4062e+01	7.4423e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
6.4705e+01	7.0845e+01	7.3561e+01	7.4619e+01	7.4965e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
6.5077e+01	7.1387e+01	7.4126e+01	7.5177e+01	7.5550e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
6.5467e+01	7.1926e+01	7.4705e+01	7.5764e+01	7.6109e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
6.5856e+01	7.2496e+01	7.5281e+01	7.6353e+01	7.6707e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
6.6260e+01	7.3060e+01	7.5874e+01	7.6956e+01	7.7323e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
6.6675e+01	7.3634e+01	7.6501e+01	7.7562e+01	7.7910e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
6.7088e+01	7.4231e+01	7.7128e+01	7.8182e+01	7.8545e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
6.7513e+01	7.4842e+01	7.7757e+01	7.8836e+01	7.9190e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
6.7928e+01	7.5462e+01	7.8413e+01	7.9461e+01	7.9816e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
6.8362e+01	7.6085e+01	7.9105e+01	8.0122e+01	8.0483e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
6.8801e+01	7.6757e+01	7.9777e+01	8.0806e+01	8.1161e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
6.9259e+01	7.7419e+01	8.0481e+01	8.1505e+01	8.1867e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
6.9718e+01	7.8114e+01	8.1214e+01	8.2227e+01	8.2583e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
7.0153e+01	7.8833e+01	8.1956e+01	8.2963e+01	8.3308e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
7.0608e+01	7.9565e+01	8.2696e+01	8.3698e+01	8.4070e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
7.1086e+01	8.0323e+01	8.3471e+01	8.4521e+01	8.4856e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
7.1578e+01	8.1102e+01	8.4291e+01	8.5320e+01	8.5658e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
7.2068e+01	8.1919e+01	8.5157e+01	8.6163e+01	8.6512e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
7.2576e+01	8.2743e+01	8.6065e+01	8.7064e+01	8.7387e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
7.3106e+01	8.3629e+01	8.6996e+01	8.7976e+01	8.8334e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
7.3641e+01	8.4555e+01	8.7953e+01	8.8954e+01	8.9294e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
7.4201e+01	8.5539e+01	8.8984e+01	8.9918e+01	9.0230e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
7.4777e+01	8.6522e+01	9.0033e+01	9.0920e+01	9.1240e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
7.5382e+01	8.7576e+01	9.1080e+01	9.1977e+01	9.2274e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
7.6014e+01	8.8692e+01	9.2159e+01	9.3057e+01	9.3382e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
7.6665e+01	8.9853e+01	9.3368e+01	9.4270e+01	9.4554e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
7.7332e+01	9.1063e+01	9.4657e+01	9.5509e+01	9.5793e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
7.8008e+01	9.2356e+01	9.5980e+01	9.6811e+01	9.7095e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
7.8764e+01	9.3790e+01	9.7367e+01	9.8175e+01	9.8447e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
7.9560e+01	9.5222e+01	9.8847e+01	9.9675e+01	9.9918e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
8.0384e+01	9.6797e+01	1.0045e+02	1.0124e+02	1.0150e+02	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
8.1264e+01	9.8455e+01	1.0215e+02	1.0294e+02	1.0318e+02	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
8.2198e+01	1.0029e+02	1.0398e+02	1.0476e+02	1.0498e+02	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
8.3177e+01	1.0238e+02	1.0595e+02	1.0675e+02	1.0700e+02	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
8.4264e+01	1.0451e+02	1.0822e+02	1.0896e+02	1.0920e+02	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
8.5416e+01	1.0702e+02	1.1066e+02	1.1137e+02	1.1160e+02	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
8.6770e+01	1.0984e+02	1.1338e+02	1.1402e+02	1.1427e+02	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
8.8219e+01	1.1311e+02	1.1663e+02	1.1732e+02	1.1751e+02	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
8.9818e+01	1.1705e+02	1.2052e+02	1.2116e+02	1.2128e+02	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
9.1678e+01	1.2169e+02	1.2529e+02	1.2592e+02	1.2603e+02	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
9.3891e+01	1.2800e+02	1.3158e+02	1.3231e+02	1.3248e+02	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
9.6784e+01	1.3756e+02	1.4108e+02	1.4203e+02	1.4225e+02	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
1.0076e+02	1.6168e+02	1.6443e+02	1.6482e+02	1.6487e+02	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
1.0796e+02	1.8573e+02	1.8856e+02	1.8858e+02	1.8866e+02	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
1.9505e+02	2.8287e+02	2.8460e+02	2.8468e+02	2.8469e+02	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/SNR/SNRvsCF.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
-1.9969e+01	-2.4441e+01	-2.3043e+01	-2.7566e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
-8.8202e+00	-1.0184e+01	-1.0560e+01	-1.1999e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
-7.1489e+00	-8.5816e+00	-8.8651e+00	-1.0323e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
-6.0941e+00	-7.5643e+00	-7.9028e+00	-9.3857e+00	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
-5.3060e+00	-6.8379e+00	-7.1432e+00	-8.5773e+00	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
-4.6611e+00	-6.2532e+00	-6.5400e+00	-7.9927e+00	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
-4.1197e+00	-5.7518e+00	-6.0346e+00	-7.5210e+00	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
-3.6684e+00	-5.3194e+00	-5.5787e+00	-7.0796e+00	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
-3.2559e+00	-4.9192e+00	-5.1794e+00	-6.7312e+00	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
-2.8663e+00	-4.5726e+00	-4.8306e+00	-6.3789e+00	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
-2.5094e+00	-4.2488e+00	-4.4789e+00	-6.0678e+00	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
-2.1911e+00	-3.9569e+00	-4.1895e+00	-5.7785e+00	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
-1.8989e+00	-3.6811e+00	-3.9197e+00	-5.5111e+00	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
-1.6152e+00	-3.4224e+00	-3.6666e+00	-5.2684e+00	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
-1.3571e+00	-3.1774e+00	-3.4042e+00	-4.9936e+00	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
-1.1028e+00	-2.9545e+00	-3.1588e+00	-4.7830e+00	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
-8.7138e-01	-2.7364e+00	-2.9370e+00	-4.5730e+00	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
-6.5459e-01	-2.5191e+00	-2.7048e+00	-4.3672e+00	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
-4.3608e-01	-2.3085e+00	-2.5072e+00	-4.1934e+00	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
-2.2218e-01	-2.1181e+00	-2.3141e+00	-3.9853e+00	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
-2.2244e-02	-1.9288e+00	-2.0975e+00	-3.8038e+00	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
 1.7171e-01	-1.7492e+00	-1.9136e+00	-3.6268e+00	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
 3.5134e-01	-1.5811e+00	-1.7287e+00	-3.4581e+00	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
 5.4160e-01	-1.4163e+00	-1.5458e+00	-3.2777e+00	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
 7.1855e-01	-1.2478e+00	-1.3740e+00	-3.1124e+00	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
 8.9349e-01	-1.0844e+00	-1.1963e+00	-2.9480e+00	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
 1.0611e+00	-9.1711e-01	-1.0178e+00	-2.7961e+00	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
 1.2255e+00	-7.5894e-01	-8.7007e-01	-2.6345e+00	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
 1.3879e+00	-6.0348e-01	-6.9097e-01	-2.4792e+00	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
 1.5532e+00	-4.4760e-01	-5.2512e-01	-2.3178e+00	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
 1.7112e+00	-3.0167e-01	-3.5995e-01	-2.1796e+00	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
 1.8712e+00	-1.4771e-01	-2.1484e-01	-2.0271e+00	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
 2.0251e+00	-3.6986e-03	-7.5808e-02	-1.8885e+00	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
 2.1721e+00	 1.4089e-01	 8.1934e-02	-1.7358e+00	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
 2.3228e+00	 2.7904e-01	 2.3431e-01	-1.5895e+00	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
 2.4680e+00	 4.1665e-01	 3.7752e-01	-1.4462e+00	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
 2.6141e+00	 5.5360e-01	 5.3085e-01	-1.3237e+00	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
 2.7583e+00	 6.8775e-01	 6.8548e-01	-1.1813e+00	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
 2.9006e+00	 8.2012e-01	 8.2754e-01	-1.0486e+00	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
 3.0389e+00	 9.5305e-01	 9.6228e-01	-9.0054e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
 3.1795e+00	 1.0804e+00	 1.1060e+00	-7.6365e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
 3.3210e+00	 1.2099e+00	 1.2584e+00	-6.3275e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
 3.4503e+00	 1.3300e+00	 1.3983e+00	-4.9084e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
 3.5879e+00	 1.4602e+00	 1.5489e+00	-3.5354e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
 3.7197e+00	 1.5808e+00	 1.7025e+00	-2.0801e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
 3.8549e+00	 1.7107e+00	 1.8499e+00	-6.4050e-02	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
 3.9897e+00	 1.8368e+00	 1.9979e+00	 7.9728e-02	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
 4.1237e+00	 1.9610e+00	 2.1482e+00	 2.2319e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
 4.2649e+00	 2.0888e+00	 2.3060e+00	 3.7442e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
 4.4056e+00	 2.2081e+00	 2.4490e+00	 5.2201e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
 4.5367e+00	 2.3317e+00	 2.5954e+00	 6.7526e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
 4.6730e+00	 2.4601e+00	 2.7470e+00	 8.1688e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
 4.8034e+00	 2.5836e+00	 2.9127e+00	 9.5373e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
 4.9413e+00	 2.7061e+00	 3.0603e+00	 1.1121e+00	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
 5.0735e+00	 2.8249e+00	 3.2110e+00	 1.2611e+00	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
 5.2115e+00	 2.9416e+00	 3.3722e+00	 1.4076e+00	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
 5.3453e+00	 3.0729e+00	 3.5171e+00	 1.5695e+00	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
 5.4832e+00	 3.2018e+00	 3.6807e+00	 1.7305e+00	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
 5.6161e+00	 3.3340e+00	 3.8522e+00	 1.8946e+00	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
 5.7521e+00	 3.4592e+00	 4.0178e+00	 2.0509e+00	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
 5.8872e+00	 3.5939e+00	 4.1943e+00	 2.2096e+00	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
 6.0265e+00	 3.7245e+00	 4.3526e+00	 2.3700e+00	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
 6.1684e+00	 3.8563e+00	 4.5099e+00	 2.5304e+00	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
 6.3096e+00	 3.9897e+00	 4.6591e+00	 2.6956e+00	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
 6.4464e+00	 4.1213e+00	 4.8473e+00	 2.8528e+00	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
 6.5875e+00	 4.2571e+00	 5.0294e+00	 3.0192e+00	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
 6.7296e+00	 4.3925e+00	 5.2039e+00	 3.1851e+00	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
 6.8756e+00	 4.5339e+00	 5.3901e+00	 3.3672e+00	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
 7.0237e+00	 4.6829e+00	 5.5749e+00	 3.5555e+00	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
 7.1814e+00	 4.8302e+00	 5.7674e+00	 3.7587e+00	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
 7.3387e+00	 4.9769e+00	 5.9740e+00	 3.9532e+00	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
 7.4947e+00	 5.1270e+00	 6.1522e+00	 4.1539e+00	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
 7.6599e+00	 5.2751e+00	 6.3505e+00	 4.3534e+00	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
 7.8246e+00	 5.4286e+00	 6.5589e+00	 4.5625e+00	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
 7.9955e+00	 5.5868e+00	 6.7993e+00	 4.7783e+00	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
 8.1723e+00	 5.7471e+00	 7.0249e+00	 5.0204e+00	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
 8.3469e+00	 5.9183e+00	 7.2761e+00	 5.2365e+00	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
 8.5341e+00	 6.0896e+00	 7.5291e+00	 5.4775e+00	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
 8.7232e+00	 6.2718e+00	 7.7676e+00	 5.7247e+00	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
 8.9265e+00	 6.4622e+00	 8.0075e+00	 5.9712e+00	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
 9.1225e+00	 6.6536e+00	 8.2695e+00	 6.2372e+00	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
 9.3340e+00	 6.8542e+00	 8.5409e+00	 6.4995e+00	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
 9.5580e+00	 7.0547e+00	 8.8118e+00	 6.7737e+00	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
 9.7924e+00	 7.2715e+00	 9.0798e+00	 7.0624e+00	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
 1.0037e+01	 7.5045e+00	 9.3765e+00	 7.3678e+00	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
 1.0298e+01	 7.7561e+00	 9.6510e+00	 7.6878e+00	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
 1.0591e+01	 8.0277e+00	 9.9603e+00	 8.0301e+00	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
 1.0894e+01	 8.3163e+00	 1.0284e+01	 8.3431e+00	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
 1.1200e+01	 8.6128e+00	 1.0594e+01	 8.7261e+00	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
 1.1537e+01	 8.9461e+00	 1.0939e+01	 9.0745e+00	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
 1.1915e+01	 9.3088e+00	 1.1333e+01	 9.4559e+00	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
 1.2338e+01	 9.7059e+00	 1.1704e+01	 9.8922e+00	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
 1.2788e+01	 1.0136e+01	 1.2140e+01	 1.0401e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
 1.3306e+01	 1.0617e+01	 1.2586e+01	 1.0870e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
 1.3887e+01	 1.1183e+01	 1.3115e+01	 1.1413e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
 1.4568e+01	 1.1809e+01	 1.3739e+01	 1.2128e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
 1.5349e+01	 1.2557e+01	 1.4487e+01	 1.2962e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
 1.6249e+01	 1.3437e+01	 1.5395e+01	 1.3974e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
 1.7363e+01	 1.4488e+01	 1.6929e+01	 1.5306e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
 1.8971e+01	 1.5962e+01	 1.9398e+01	 1.7126e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
 2.5602e+01	 2.2372e+01	 2.9047e+01	 2.4430e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/SNR/SNRvsEpsilon1.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
-2.3043e+01	-6.5639e+01	-5.5640e+01	-6.2629e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
-1.0560e+01	-5.3822e+01	-4.3824e+01	-5.0812e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
-8.8651e+00	-5.2307e+01	-4.2308e+01	-4.9297e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
-7.9028e+00	-5.1316e+01	-4.1317e+01	-4.8306e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
-7.1432e+00	-5.0608e+01	-4.0612e+01	-4.7598e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
-6.5400e+00	-5.0023e+01	-4.0024e+01	-4.7012e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
-6.0346e+00	-4.9544e+01	-3.9546e+01	-4.6534e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
-5.5787e+00	-4.9092e+01	-3.9094e+01	-4.6082e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
-5.1794e+00	-4.8710e+01	-3.8711e+01	-4.5700e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
-4.8306e+00	-4.8344e+01	-3.8346e+01	-4.5334e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
-4.4789e+00	-4.8016e+01	-3.8018e+01	-4.5006e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
-4.1895e+00	-4.7696e+01	-3.7697e+01	-4.4685e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
-3.9197e+00	-4.7430e+01	-3.7431e+01	-4.4420e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
-3.6666e+00	-4.7167e+01	-3.7169e+01	-4.4157e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
-3.4042e+00	-4.6920e+01	-3.6922e+01	-4.3910e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
-3.1588e+00	-4.6652e+01	-3.6654e+01	-4.3642e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
-2.9370e+00	-4.6419e+01	-3.6420e+01	-4.3409e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
-2.7048e+00	-4.6188e+01	-3.6190e+01	-4.3178e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
-2.5072e+00	-4.5967e+01	-3.5968e+01	-4.2957e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
-2.3141e+00	-4.5747e+01	-3.5749e+01	-4.2737e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
-2.0975e+00	-4.5547e+01	-3.5548e+01	-4.2537e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
-1.9136e+00	-4.5354e+01	-3.5356e+01	-4.2344e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
-1.7287e+00	-4.5164e+01	-3.5167e+01	-4.2154e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
-1.5458e+00	-4.4987e+01	-3.4989e+01	-4.1977e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
-1.3740e+00	-4.4807e+01	-3.4808e+01	-4.1797e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
-1.1963e+00	-4.4635e+01	-3.4637e+01	-4.1625e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
-1.0178e+00	-4.4477e+01	-3.4479e+01	-4.1467e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
-8.7007e-01	-4.4301e+01	-3.4302e+01	-4.1290e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
-6.9097e-01	-4.4119e+01	-3.4121e+01	-4.1109e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
-5.2512e-01	-4.3950e+01	-3.3952e+01	-4.0940e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
-3.5995e-01	-4.3780e+01	-3.3782e+01	-4.0770e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
-2.1484e-01	-4.3630e+01	-3.3632e+01	-4.0619e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
-7.5808e-02	-4.3472e+01	-3.3474e+01	-4.0462e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
 8.1934e-02	-4.3313e+01	-3.3315e+01	-4.0303e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
 2.3431e-01	-4.3151e+01	-3.3154e+01	-4.0141e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
 3.7752e-01	-4.2981e+01	-3.2982e+01	-3.9971e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
 5.3085e-01	-4.2812e+01	-3.2814e+01	-3.9802e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
 6.8548e-01	-4.2652e+01	-3.2654e+01	-3.9642e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
 8.2754e-01	-4.2482e+01	-3.2483e+01	-3.9471e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
 9.6228e-01	-4.2316e+01	-3.2318e+01	-3.9306e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
 1.1060e+00	-4.2146e+01	-3.2149e+01	-3.9136e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
 1.2584e+00	-4.2017e+01	-3.2019e+01	-3.9007e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
 1.3983e+00	-4.1848e+01	-3.1850e+01	-3.8838e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
 1.5489e+00	-4.1673e+01	-3.1674e+01	-3.8663e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
 1.7025e+00	-4.1523e+01	-3.1526e+01	-3.8513e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
 1.8499e+00	-4.1349e+01	-3.1351e+01	-3.8339e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
 1.9979e+00	-4.1180e+01	-3.1182e+01	-3.8170e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
 2.1482e+00	-4.1009e+01	-3.1012e+01	-3.7999e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
 2.3060e+00	-4.0834e+01	-3.0836e+01	-3.7824e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
 2.4490e+00	-4.0661e+01	-3.0662e+01	-3.7650e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
 2.5954e+00	-4.0483e+01	-3.0485e+01	-3.7473e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
 2.7470e+00	-4.0306e+01	-3.0309e+01	-3.7296e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
 2.9127e+00	-4.0138e+01	-3.0142e+01	-3.7128e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
 3.0603e+00	-3.9979e+01	-2.9982e+01	-3.6969e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
 3.2110e+00	-3.9805e+01	-2.9808e+01	-3.6795e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
 3.3722e+00	-3.9630e+01	-2.9632e+01	-3.6620e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
 3.5171e+00	-3.9449e+01	-2.9451e+01	-3.6439e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
 3.6807e+00	-3.9265e+01	-2.9267e+01	-3.6254e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
 3.8522e+00	-3.9075e+01	-2.9077e+01	-3.6065e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
 4.0178e+00	-3.8901e+01	-2.8903e+01	-3.5891e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
 4.1943e+00	-3.8690e+01	-2.8692e+01	-3.5680e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
 4.3526e+00	-3.8501e+01	-2.8504e+01	-3.5491e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
 4.5099e+00	-3.8292e+01	-2.8294e+01	-3.5282e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
 4.6591e+00	-3.8104e+01	-2.8106e+01	-3.5093e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
 4.8473e+00	-3.7905e+01	-2.7908e+01	-3.4895e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
 5.0294e+00	-3.7709e+01	-2.7712e+01	-3.4699e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
 5.2039e+00	-3.7479e+01	-2.7482e+01	-3.4469e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
 5.3901e+00	-3.7262e+01	-2.7265e+01	-3.4252e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
 5.5749e+00	-3.7063e+01	-2.7067e+01	-3.4053e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
 5.7674e+00	-3.6851e+01	-2.6854e+01	-3.3841e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
 5.9740e+00	-3.6642e+01	-2.6645e+01	-3.3633e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
 6.1522e+00	-3.6415e+01	-2.6417e+01	-3.3404e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
 6.3505e+00	-3.6193e+01	-2.6195e+01	-3.3184e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
 6.5589e+00	-3.5973e+01	-2.5977e+01	-3.2963e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
 6.7993e+00	-3.5743e+01	-2.5748e+01	-3.2734e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
 7.0249e+00	-3.5523e+01	-2.5526e+01	-3.2513e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
 7.2761e+00	-3.5283e+01	-2.5286e+01	-3.2273e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
 7.5291e+00	-3.5040e+01	-2.5042e+01	-3.2030e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
 7.7676e+00	-3.4795e+01	-2.4797e+01	-3.1785e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
 8.0075e+00	-3.4545e+01	-2.4546e+01	-3.1535e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
 8.2695e+00	-3.4288e+01	-2.4291e+01	-3.1278e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
 8.5409e+00	-3.4019e+01	-2.4022e+01	-3.1009e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
 8.8118e+00	-3.3748e+01	-2.3750e+01	-3.0738e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
 9.0798e+00	-3.3472e+01	-2.3476e+01	-3.0462e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
 9.3765e+00	-3.3188e+01	-2.3190e+01	-3.0178e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
 9.6510e+00	-3.2899e+01	-2.2903e+01	-2.9889e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
 9.9603e+00	-3.2609e+01	-2.2612e+01	-2.9599e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
 1.0284e+01	-3.2271e+01	-2.2276e+01	-2.9262e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
 1.0594e+01	-3.1955e+01	-2.1959e+01	-2.8945e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
 1.0939e+01	-3.1575e+01	-2.1578e+01	-2.8566e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
 1.1333e+01	-3.1208e+01	-2.1213e+01	-2.8198e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
 1.1704e+01	-3.0819e+01	-2.0822e+01	-2.7809e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
 1.2140e+01	-3.0380e+01	-2.0382e+01	-2.7370e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
 1.2586e+01	-2.9888e+01	-1.9890e+01	-2.6878e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
 1.3115e+01	-2.9371e+01	-1.9374e+01	-2.6361e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
 1.3739e+01	-2.8708e+01	-1.8711e+01	-2.5698e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
 1.4487e+01	-2.7895e+01	-1.7896e+01	-2.4884e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
 1.5395e+01	-2.6979e+01	-1.6982e+01	-2.3969e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
 1.6929e+01	-2.5581e+01	-1.5586e+01	-2.2571e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
 1.9398e+01	-2.3755e+01	-1.3756e+01	-2.0745e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
 2.9047e+01	-1.5785e+01	-5.7863e+00	-1.2775e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/SNR/SNRvsEpsilon2.txt <==
Var1	Var2	Var3	Var4
-2.3043e+01	-3.3615e+01	0.0000e+00	0.0000e+00
-1.0560e+01	-1.5336e+01	1.0000e-02	1.0000e-02
-8.8651e+00	-1.3104e+01	2.0000e-02	2.0000e-02
-7.9028e+00	-1.1729e+01	3.0000e-02	3.0000e-02
-7.1432e+00	-1.0716e+01	4.0000e-02	4.0000e-02
-6.5400e+00	-9.9252e+00	5.0000e-02	5.0000e-02
-6.0346e+00	-9.2031e+00	6.0000e-02	6.0000e-02
-5.5787e+00	-8.5989e+00	7.0000e-02	7.0000e-02
-5.1794e+00	-8.0590e+00	8.0000e-02	8.0000e-02
-4.8306e+00	-7.5826e+00	9.0000e-02	9.0000e-02
-4.4789e+00	-7.1835e+00	1.0000e-01	1.0000e-01
-4.1895e+00	-6.8091e+00	1.1000e-01	1.1000e-01
-3.9197e+00	-6.4875e+00	1.2000e-01	1.2000e-01
-3.6666e+00	-6.1807e+00	1.3000e-01	1.3000e-01
-3.4042e+00	-5.9084e+00	1.4000e-01	1.4000e-01
-3.1588e+00	-5.5995e+00	1.5000e-01	1.5000e-01
-2.9370e+00	-5.3261e+00	1.6000e-01	1.6000e-01
-2.7048e+00	-5.0780e+00	1.7000e-01	1.7000e-01
-2.5072e+00	-4.8326e+00	1.8000e-01	1.8000e-01
-2.3141e+00	-4.5954e+00	1.9000e-01	1.9000e-01
-2.0975e+00	-4.3743e+00	2.0000e-01	2.0000e-01
-1.9136e+00	-4.1611e+00	2.1000e-01	2.1000e-01
-1.7287e+00	-3.9618e+00	2.2000e-01	2.2000e-01
-1.5458e+00	-3.7677e+00	2.3000e-01	2.3000e-01
-1.3740e+00	-3.5637e+00	2.4000e-01	2.4000e-01
-1.1963e+00	-3.3705e+00	2.5000e-01	2.5000e-01
-1.0178e+00	-3.1619e+00	2.6000e-01	2.6000e-01
-8.7007e-01	-2.9737e+00	2.7000e-01	2.7000e-01
-6.9097e-01	-2.7973e+00	2.8000e-01	2.8000e-01
-5.2512e-01	-2.6157e+00	2.9000e-01	2.9000e-01
-3.5995e-01	-2.4313e+00	3.0000e-01	3.0000e-01
-2.1484e-01	-2.2519e+00	3.1000e-01	3.1000e-01
-7.5808e-02	-2.0894e+00	3.2000e-01	3.2000e-01
 8.1934e-02	-1.9271e+00	3.3000e-01	3.3000e-01
 2.3431e-01	-1.7730e+00	3.4000e-01	3.4000e-01
 3.7752e-01	-1.5971e+00	3.5000e-01	3.5000e-01
 5.3085e-01	-1.4241e+00	3.6000e-01	3.6000e-01
 6.8548e-01	-1.2572e+00	3.7000e-01	3.7000e-01
 8.2754e-01	-1.1009e+00	3.8000e-01	3.8000e-01
 9.6228e-01	-9.1994e-01	3.9000e-01	3.9000e-01
 1.1060e+00	-7.5562e-01	4.0000e-01	4.0000e-01
 1.2584e+00	-6.0097e-01	4.1000e-01	4.1000e-01
 1.3983e+00	-4.2984e-01	4.2000e-01	4.2000e-01
 1.5489e+00	-2.5823e-01	4.3000e-01	4.3000e-01
 1.7025e+00	-8.9642e-02	4.4000e-01	4.4000e-01
 1.8499e+00	 5.9013e-02	4.5000e-01	4.5000e-01
 1.9979e+00	 2.1480e-01	4.6000e-01	4.6000e-01
 2.1482e+00	 3.5734e-01	4.7000e-01	4.7000e-01
 2.3060e+00	 5.0145e-01	4.8000e-01	4.8000e-01
 2.4490e+00	 6.5844e-01	4.9000e-01	4.9000e-01
 2.5954e+00	 8.0883e-01	5.0000e-01	5.0000e-01
 2.7470e+00	 9.5840e-01	5.1000e-01	5.1000e-01
 2.9127e+00	 1.1337e+00	5.2000e-01	5.2000e-01
 3.0603e+00	 1.3137e+00	5.3000e-01	5.3000e-01
 3.2110e+00	 1.4802e+00	5.4000e-01	5.4000e-01
 3.3722e+00	 1.6583e+00	5.5000e-01	5.5000e-01
 3.5171e+00	 1.8225e+00	5.6000e-01	5.6000e-01
 3.6807e+00	 1.9921e+00	5.7000e-01	5.7000e-01
 3.8522e+00	 2.1683e+00	5.8000e-01	5.8000e-01
 4.0178e+00	 2.3443e+00	5.9000e-01	5.9000e-01
 4.1943e+00	 2.5243e+00	6.0000e-01	6.0000e-01
 4.3526e+00	 2.6869e+00	6.1000e-01	6.1000e-01
 4.5099e+00	 2.8582e+00	6.2000e-01	6.2000e-01
 4.6591e+00	 3.0404e+00	6.3000e-01	6.3000e-01
 4.8473e+00	 3.2183e+00	6.4000e-01	6.4000e-01
 5.0294e+00	 3.4094e+00	6.5000e-01	6.5000e-01
 5.2039e+00	 3.5838e+00	6.6000e-01	6.6000e-01
 5.3901e+00	 3.7639e+00	6.7000e-01	6.7000e-01
 5.5749e+00	 3.9631e+00	6.8000e-01	6.8000e-01
 5.7674e+00	 4.1716e+00	6.9000e-01	6.9000e-01
 5.9740e+00	 4.3590e+00	7.0000e-01	7.0000e-01
 6.1522e+00	 4.5570e+00	7.1000e-01	7.1000e-01
 6.3505e+00	 4.7497e+00	7.2000e-01	7.2000e-01
 6.5589e+00	 4.9633e+00	7.3000e-01	7.3000e-01
 6.7993e+00	 5.1791e+00	7.4000e-01	7.4000e-01
 7.0249e+00	 5.4218e+00	7.5000e-01	7.5000e-01
 7.2761e+00	 5.6341e+00	7.6000e-01	7.6000e-01
 7.5291e+00	 5.8622e+00	7.7000e-01	7.7000e-01
 7.7676e+00	 6.0902e+00	7.8000e-01	7.8000e-01
 8.0075e+00	 6.3600e+00	7.9000e-01	7.9000e-01
 8.2695e+00	 6.6276e+00	8.0000e-01	8.0000e-01
 8.5409e+00	 6.8795e+00	8.1000e-01	8.1000e-01
 8.8118e+00	 7.1593e+00	8.2000e-01	8.2000e-01
 9.0798e+00	 7.4592e+00	8.3000e-01	8.3000e-01
 9.3765e+00	 7.7480e+00	8.4000e-01	8.4000e-01
 9.6510e+00	 8.0766e+00	8.5000e-01	8.5000e-01
 9.9603e+00	 8.4422e+00	8.6000e-01	8.6000e-01
 1.0284e+01	 8.7857e+00	8.7000e-01	8.7000e-01
 1.0594e+01	 9.1260e+00	8.8000e-01	8.8000e-01
 1.0939e+01	 9.5094e+00	8.9000e-01	8.9000e-01
 1.1333e+01	 9.8991e+00	9.0000e-01	9.0000e-01
 1.1704e+01	 1.0304e+01	9.1000e-01	9.1000e-01
 1.2140e+01	 1.0759e+01	9.2000e-01	9.2000e-01
 1.2586e+01	 1.1267e+01	9.3000e-01	9.3000e-01
 1.3115e+01	 1.1764e+01	9.4000e-01	9.4000e-01
 1.3739e+01	 1.2361e+01	9.5000e-01	9.5000e-01
 1.4487e+01	 1.3156e+01	9.6000e-01	9.6000e-01
 1.5395e+01	 1.4138e+01	9.7000e-01	9.7000e-01
 1.6929e+01	 1.5453e+01	9.8000e-01	9.8000e-01
 1.9398e+01	 1.7721e+01	9.9000e-01	9.9000e-01
 2.9047e+01	 2.8828e+01	1.0000e+00	1.0000e+00


==> TXT/ISWCS/SNR/SNRvsNumAPsRX.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8	Var9	Var10	Var11	Var12	Var13	Var14
-2.2520e+01	-2.1398e+01	-2.3323e+01	-2.2557e+01	-2.3043e+01	-2.2622e+01	-2.4355e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
-1.2660e+01	-9.4483e+00	-9.9500e+00	-9.6063e+00	-1.0560e+01	-1.0807e+01	-1.1712e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
-1.0909e+01	-7.6508e+00	-8.2259e+00	-8.0523e+00	-8.8651e+00	-9.0706e+00	-9.8758e+00	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
-9.8635e+00	-6.6071e+00	-7.1521e+00	-7.0668e+00	-7.9028e+00	-8.1216e+00	-8.7499e+00	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
-9.1141e+00	-5.8256e+00	-6.4375e+00	-6.3103e+00	-7.1432e+00	-7.3417e+00	-8.0239e+00	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
-8.4840e+00	-5.2474e+00	-5.8104e+00	-5.7559e+00	-6.5400e+00	-6.7363e+00	-7.4272e+00	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
-7.9744e+00	-4.7289e+00	-5.2893e+00	-5.2439e+00	-6.0346e+00	-6.2464e+00	-6.8965e+00	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
-7.5438e+00	-4.2773e+00	-4.7784e+00	-4.7993e+00	-5.5787e+00	-5.8133e+00	-6.4678e+00	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
-7.1500e+00	-3.8674e+00	-4.3936e+00	-4.4778e+00	-5.1794e+00	-5.4363e+00	-6.0666e+00	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
-6.7982e+00	-3.5079e+00	-4.0018e+00	-4.1476e+00	-4.8306e+00	-5.1156e+00	-5.7259e+00	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
-6.4718e+00	-3.1677e+00	-3.6696e+00	-3.8573e+00	-4.4789e+00	-4.7820e+00	-5.4185e+00	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
-6.1819e+00	-2.8440e+00	-3.3491e+00	-3.5761e+00	-4.1895e+00	-4.5074e+00	-5.1161e+00	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
-5.9253e+00	-2.5581e+00	-3.0703e+00	-3.3044e+00	-3.9197e+00	-4.2548e+00	-4.8477e+00	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
-5.6772e+00	-2.2626e+00	-2.7750e+00	-3.0364e+00	-3.6666e+00	-4.0135e+00	-4.5911e+00	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
-5.4525e+00	-2.0104e+00	-2.5266e+00	-2.7991e+00	-3.4042e+00	-3.7622e+00	-4.3477e+00	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
-5.2069e+00	-1.7775e+00	-2.2808e+00	-2.5920e+00	-3.1588e+00	-3.5380e+00	-4.1292e+00	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
-4.9876e+00	-1.5461e+00	-2.0428e+00	-2.3626e+00	-2.9370e+00	-3.3245e+00	-3.9110e+00	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
-4.7720e+00	-1.3261e+00	-1.8168e+00	-2.1612e+00	-2.7048e+00	-3.1193e+00	-3.7038e+00	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
-4.5757e+00	-1.0904e+00	-1.6311e+00	-1.9513e+00	-2.5072e+00	-2.9200e+00	-3.5025e+00	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
-4.3736e+00	-9.0196e-01	-1.4201e+00	-1.7608e+00	-2.3141e+00	-2.7139e+00	-3.3105e+00	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
-4.1914e+00	-6.8959e-01	-1.2213e+00	-1.5864e+00	-2.0975e+00	-2.5140e+00	-3.1170e+00	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
-4.0132e+00	-4.9634e-01	-1.0038e+00	-1.4073e+00	-1.9136e+00	-2.3227e+00	-2.9343e+00	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
-3.8252e+00	-3.0098e-01	-8.1073e-01	-1.2306e+00	-1.7287e+00	-2.1474e+00	-2.7547e+00	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
-3.6381e+00	-1.0205e-01	-6.1269e-01	-1.0602e+00	-1.5458e+00	-1.9707e+00	-2.5819e+00	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
-3.4666e+00	 7.9781e-02	-4.2103e-01	-8.9481e-01	-1.3740e+00	-1.8191e+00	-2.4175e+00	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
-3.3051e+00	 2.5394e-01	-2.3331e-01	-7.2320e-01	-1.1963e+00	-1.6543e+00	-2.2503e+00	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
-3.1277e+00	 4.2984e-01	-5.4975e-02	-5.5313e-01	-1.0178e+00	-1.5049e+00	-2.1002e+00	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
-2.9663e+00	 6.0575e-01	 1.1088e-01	-3.7673e-01	-8.7007e-01	-1.3380e+00	-1.9317e+00	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
-2.8057e+00	 7.6812e-01	 2.7899e-01	-2.1646e-01	-6.9097e-01	-1.1805e+00	-1.7666e+00	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
-2.6466e+00	 9.5070e-01	 4.4485e-01	-6.2109e-02	-5.2512e-01	-1.0326e+00	-1.6092e+00	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
-2.4943e+00	 1.1256e+00	 6.1891e-01	 9.8155e-02	-3.5995e-01	-8.9018e-01	-1.4693e+00	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
-2.3455e+00	 1.2981e+00	 7.9353e-01	 2.5148e-01	-2.1484e-01	-7.3300e-01	-1.3209e+00	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
-2.1959e+00	 1.4588e+00	 9.6455e-01	 4.1020e-01	-7.5808e-02	-5.9148e-01	-1.1720e+00	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
-2.0399e+00	 1.6206e+00	 1.1194e+00	 5.5322e-01	 8.1934e-02	-4.3994e-01	-1.0236e+00	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
-1.9014e+00	 1.7866e+00	 1.2919e+00	 7.0808e-01	 2.3431e-01	-3.0547e-01	-8.6835e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
-1.7687e+00	 1.9501e+00	 1.4440e+00	 8.7121e-01	 3.7752e-01	-1.6904e-01	-7.2842e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
-1.6176e+00	 2.1132e+00	 1.6116e+00	 1.0166e+00	 5.3085e-01	-3.4637e-02	-5.8248e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
-1.4729e+00	 2.2849e+00	 1.7748e+00	 1.1571e+00	 6.8548e-01	 1.0789e-01	-4.3543e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
-1.3244e+00	 2.4427e+00	 1.9334e+00	 1.3051e+00	 8.2754e-01	 2.5399e-01	-3.0268e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
-1.1823e+00	 2.6053e+00	 2.0835e+00	 1.4598e+00	 9.6228e-01	 3.9533e-01	-1.6431e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
-1.0474e+00	 2.7783e+00	 2.2486e+00	 1.6009e+00	 1.1060e+00	 5.3899e-01	-2.2342e-02	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
-9.0661e-01	 2.9439e+00	 2.4090e+00	 1.7536e+00	 1.2584e+00	 6.7320e-01	 1.1045e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
-7.8605e-01	 3.1049e+00	 2.5611e+00	 1.8944e+00	 1.3983e+00	 8.0612e-01	 2.5281e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
-6.5205e-01	 3.2738e+00	 2.7120e+00	 2.0462e+00	 1.5489e+00	 9.4586e-01	 3.9013e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
-5.1779e-01	 3.4621e+00	 2.8761e+00	 2.1826e+00	 1.7025e+00	 1.0798e+00	 5.4129e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
-3.8459e-01	 3.6277e+00	 3.0425e+00	 2.3352e+00	 1.8499e+00	 1.2130e+00	 6.7035e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
-2.4777e-01	 3.7883e+00	 3.2061e+00	 2.4743e+00	 1.9979e+00	 1.3590e+00	 8.0474e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
-1.0212e-01	 3.9608e+00	 3.3859e+00	 2.6374e+00	 2.1482e+00	 1.5100e+00	 9.4197e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
 2.9018e-02	 4.1296e+00	 3.5536e+00	 2.7941e+00	 2.3060e+00	 1.6472e+00	 1.0824e+00	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
 1.7918e-01	 4.3082e+00	 3.7236e+00	 2.9592e+00	 2.4490e+00	 1.7981e+00	 1.2102e+00	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
 3.2748e-01	 4.4920e+00	 3.8824e+00	 3.1155e+00	 2.5954e+00	 1.9365e+00	 1.3458e+00	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
 4.6584e-01	 4.6725e+00	 4.0662e+00	 3.2589e+00	 2.7470e+00	 2.0718e+00	 1.4857e+00	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
 6.0810e-01	 4.8642e+00	 4.2617e+00	 3.4080e+00	 2.9127e+00	 2.2246e+00	 1.6274e+00	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
 7.5076e-01	 5.0627e+00	 4.4517e+00	 3.5716e+00	 3.0603e+00	 2.3751e+00	 1.7660e+00	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
 8.8601e-01	 5.2559e+00	 4.6307e+00	 3.7382e+00	 3.2110e+00	 2.5128e+00	 1.8986e+00	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
 1.0251e+00	 5.4567e+00	 4.8071e+00	 3.9041e+00	 3.3722e+00	 2.6677e+00	 2.0489e+00	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
 1.1645e+00	 5.6504e+00	 5.0159e+00	 4.0735e+00	 3.5171e+00	 2.8208e+00	 2.1907e+00	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
 1.2977e+00	 5.8546e+00	 5.2054e+00	 4.2422e+00	 3.6807e+00	 2.9721e+00	 2.3256e+00	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
 1.4403e+00	 6.0623e+00	 5.3852e+00	 4.4279e+00	 3.8522e+00	 3.1235e+00	 2.4764e+00	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
 1.5788e+00	 6.2605e+00	 5.5728e+00	 4.6134e+00	 4.0178e+00	 3.2905e+00	 2.6161e+00	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
 1.7113e+00	 6.4770e+00	 5.7555e+00	 4.7990e+00	 4.1943e+00	 3.4428e+00	 2.7648e+00	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
 1.8710e+00	 6.7085e+00	 5.9603e+00	 4.9931e+00	 4.3526e+00	 3.6096e+00	 2.9048e+00	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
 2.0103e+00	 6.9497e+00	 6.1729e+00	 5.1865e+00	 4.5099e+00	 3.7706e+00	 3.0598e+00	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
 2.1635e+00	 7.1665e+00	 6.3927e+00	 5.3623e+00	 4.6591e+00	 3.9430e+00	 3.2166e+00	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
 2.3060e+00	 7.3867e+00	 6.6155e+00	 5.5555e+00	 4.8473e+00	 4.1283e+00	 3.3629e+00	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
 2.4467e+00	 7.6315e+00	 6.8391e+00	 5.7588e+00	 5.0294e+00	 4.3176e+00	 3.5223e+00	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
 2.6035e+00	 7.8664e+00	 7.0679e+00	 5.9593e+00	 5.2039e+00	 4.4840e+00	 3.6898e+00	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
 2.7550e+00	 8.1075e+00	 7.3080e+00	 6.1600e+00	 5.3901e+00	 4.6699e+00	 3.8553e+00	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
 2.9165e+00	 8.3732e+00	 7.5473e+00	 6.3657e+00	 5.5749e+00	 4.8682e+00	 4.0220e+00	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
 3.0835e+00	 8.6517e+00	 7.8225e+00	 6.5742e+00	 5.7674e+00	 5.0599e+00	 4.1977e+00	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
 3.2409e+00	 8.9156e+00	 8.0912e+00	 6.8071e+00	 5.9740e+00	 5.2580e+00	 4.3745e+00	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
 3.4213e+00	 9.2218e+00	 8.3640e+00	 7.0428e+00	 6.1522e+00	 5.4587e+00	 4.5677e+00	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
 3.5990e+00	 9.5422e+00	 8.6450e+00	 7.2755e+00	 6.3505e+00	 5.6504e+00	 4.7502e+00	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
 3.7678e+00	 9.8666e+00	 8.9285e+00	 7.5077e+00	 6.5589e+00	 5.8598e+00	 4.9366e+00	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
 3.9468e+00	 1.0182e+01	 9.2249e+00	 7.7495e+00	 6.7993e+00	 6.0654e+00	 5.1177e+00	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
 4.1402e+00	 1.0547e+01	 9.5415e+00	 8.0055e+00	 7.0249e+00	 6.2872e+00	 5.3184e+00	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
 4.3398e+00	 1.0894e+01	 9.8501e+00	 8.2773e+00	 7.2761e+00	 6.4939e+00	 5.5191e+00	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
 4.5311e+00	 1.1273e+01	 1.0169e+01	 8.5427e+00	 7.5291e+00	 6.7152e+00	 5.7152e+00	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
 4.7239e+00	 1.1638e+01	 1.0490e+01	 8.8161e+00	 7.7676e+00	 6.9408e+00	 5.9339e+00	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
 4.9193e+00	 1.2034e+01	 1.0843e+01	 9.0776e+00	 8.0075e+00	 7.1668e+00	 6.1523e+00	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
 5.1155e+00	 1.2458e+01	 1.1172e+01	 9.3586e+00	 8.2695e+00	 7.4214e+00	 6.3757e+00	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
 5.3304e+00	 1.2898e+01	 1.1556e+01	 9.6434e+00	 8.5409e+00	 7.6689e+00	 6.5975e+00	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
 5.5554e+00	 1.3317e+01	 1.1918e+01	 9.9303e+00	 8.8118e+00	 7.9253e+00	 6.8246e+00	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
 5.7765e+00	 1.3742e+01	 1.2279e+01	 1.0252e+01	 9.0798e+00	 8.1901e+00	 7.0774e+00	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
 5.9896e+00	 1.4162e+01	 1.2702e+01	 1.0569e+01	 9.3765e+00	 8.4857e+00	 7.3458e+00	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
 6.2419e+00	 1.4548e+01	 1.3111e+01	 1.0890e+01	 9.6510e+00	 8.7920e+00	 7.6344e+00	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
 6.5042e+00	 1.5023e+01	 1.3519e+01	 1.1186e+01	 9.9603e+00	 9.1058e+00	 7.8907e+00	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
 6.7790e+00	 1.5499e+01	 1.3923e+01	 1.1481e+01	 1.0284e+01	 9.3951e+00	 8.1743e+00	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
 7.0791e+00	 1.6035e+01	 1.4372e+01	 1.1838e+01	 1.0594e+01	 9.7098e+00	 8.4846e+00	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
 7.3799e+00	 1.6565e+01	 1.4791e+01	 1.2193e+01	 1.0939e+01	 1.0048e+01	 8.8168e+00	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
 7.7107e+00	 1.7115e+01	 1.5253e+01	 1.2581e+01	 1.1333e+01	 1.0408e+01	 9.1566e+00	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
 8.0313e+00	 1.7699e+01	 1.5724e+01	 1.2985e+01	 1.1704e+01	 1.0824e+01	 9.5463e+00	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
 8.4088e+00	 1.8367e+01	 1.6247e+01	 1.3420e+01	 1.2140e+01	 1.1293e+01	 9.9336e+00	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
 8.8379e+00	 1.9082e+01	 1.6809e+01	 1.3909e+01	 1.2586e+01	 1.1748e+01	 1.0384e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
 9.3055e+00	 1.9917e+01	 1.7503e+01	 1.4424e+01	 1.3115e+01	 1.2270e+01	 1.0863e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
 9.8727e+00	 2.0835e+01	 1.8236e+01	 1.5082e+01	 1.3739e+01	 1.2875e+01	 1.1426e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
 1.0608e+01	 2.2064e+01	 1.9177e+01	 1.5782e+01	 1.4487e+01	 1.3657e+01	 1.2147e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
 1.1505e+01	 2.3757e+01	 2.0434e+01	 1.6818e+01	 1.5395e+01	 1.4677e+01	 1.3075e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
 1.2814e+01	 2.5714e+01	 2.2147e+01	 1.8151e+01	 1.6929e+01	 1.6082e+01	 1.4246e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
 1.4464e+01	 2.8039e+01	 2.4501e+01	 2.0267e+01	 1.9398e+01	 1.8226e+01	 1.5976e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
 2.2025e+01	 3.4132e+01	 3.2657e+01	 2.6934e+01	 2.9047e+01	 2.6535e+01	 2.2981e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/SNR/SNRvsRCS.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
-3.3043e+01	-2.3043e+01	-1.3043e+01	-3.0433e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
-2.0560e+01	-1.0560e+01	-5.5971e-01	 9.4403e+00	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
-1.8865e+01	-8.8651e+00	 1.1349e+00	 1.1135e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
-1.7903e+01	-7.9028e+00	 2.0972e+00	 1.2097e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
-1.7143e+01	-7.1432e+00	 2.8568e+00	 1.2857e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
-1.6540e+01	-6.5400e+00	 3.4600e+00	 1.3460e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
-1.6035e+01	-6.0346e+00	 3.9654e+00	 1.3965e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
-1.5579e+01	-5.5787e+00	 4.4213e+00	 1.4421e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
-1.5179e+01	-5.1794e+00	 4.8206e+00	 1.4821e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
-1.4831e+01	-4.8306e+00	 5.1694e+00	 1.5169e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
-1.4479e+01	-4.4789e+00	 5.5211e+00	 1.5521e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
-1.4190e+01	-4.1895e+00	 5.8105e+00	 1.5810e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
-1.3920e+01	-3.9197e+00	 6.0803e+00	 1.6080e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
-1.3667e+01	-3.6666e+00	 6.3334e+00	 1.6333e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
-1.3404e+01	-3.4042e+00	 6.5958e+00	 1.6596e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
-1.3159e+01	-3.1588e+00	 6.8412e+00	 1.6841e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
-1.2937e+01	-2.9370e+00	 7.0630e+00	 1.7063e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
-1.2705e+01	-2.7048e+00	 7.2952e+00	 1.7295e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
-1.2507e+01	-2.5072e+00	 7.4928e+00	 1.7493e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
-1.2314e+01	-2.3141e+00	 7.6859e+00	 1.7686e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
-1.2097e+01	-2.0975e+00	 7.9025e+00	 1.7903e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
-1.1914e+01	-1.9136e+00	 8.0864e+00	 1.8086e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
-1.1729e+01	-1.7287e+00	 8.2713e+00	 1.8271e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
-1.1546e+01	-1.5458e+00	 8.4542e+00	 1.8454e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
-1.1374e+01	-1.3740e+00	 8.6260e+00	 1.8626e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
-1.1196e+01	-1.1963e+00	 8.8037e+00	 1.8804e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
-1.1018e+01	-1.0178e+00	 8.9822e+00	 1.8982e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
-1.0870e+01	-8.7007e-01	 9.1299e+00	 1.9130e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
-1.0691e+01	-6.9097e-01	 9.3090e+00	 1.9309e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
-1.0525e+01	-5.2512e-01	 9.4749e+00	 1.9475e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
-1.0360e+01	-3.5995e-01	 9.6401e+00	 1.9640e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
-1.0215e+01	-2.1484e-01	 9.7852e+00	 1.9785e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
-1.0076e+01	-7.5808e-02	 9.9242e+00	 1.9924e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
-9.9181e+00	 8.1934e-02	 1.0082e+01	 2.0082e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
-9.7657e+00	 2.3431e-01	 1.0234e+01	 2.0234e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
-9.6225e+00	 3.7752e-01	 1.0378e+01	 2.0378e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
-9.4692e+00	 5.3085e-01	 1.0531e+01	 2.0531e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
-9.3145e+00	 6.8548e-01	 1.0685e+01	 2.0685e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
-9.1725e+00	 8.2754e-01	 1.0828e+01	 2.0828e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
-9.0377e+00	 9.6228e-01	 1.0962e+01	 2.0962e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
-8.8940e+00	 1.1060e+00	 1.1106e+01	 2.1106e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
-8.7416e+00	 1.2584e+00	 1.1258e+01	 2.1258e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
-8.6017e+00	 1.3983e+00	 1.1398e+01	 2.1398e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
-8.4511e+00	 1.5489e+00	 1.1549e+01	 2.1549e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
-8.2975e+00	 1.7025e+00	 1.1702e+01	 2.1702e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
-8.1501e+00	 1.8499e+00	 1.1850e+01	 2.1850e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
-8.0021e+00	 1.9979e+00	 1.1998e+01	 2.1998e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
-7.8518e+00	 2.1482e+00	 1.2148e+01	 2.2148e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
-7.6940e+00	 2.3060e+00	 1.2306e+01	 2.2306e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
-7.5510e+00	 2.4490e+00	 1.2449e+01	 2.2449e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
-7.4046e+00	 2.5954e+00	 1.2595e+01	 2.2595e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
-7.2530e+00	 2.7470e+00	 1.2747e+01	 2.2747e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
-7.0873e+00	 2.9127e+00	 1.2913e+01	 2.2913e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
-6.9397e+00	 3.0603e+00	 1.3060e+01	 2.3060e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
-6.7890e+00	 3.2110e+00	 1.3211e+01	 2.3211e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
-6.6278e+00	 3.3722e+00	 1.3372e+01	 2.3372e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
-6.4829e+00	 3.5171e+00	 1.3517e+01	 2.3517e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
-6.3193e+00	 3.6807e+00	 1.3681e+01	 2.3681e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
-6.1478e+00	 3.8522e+00	 1.3852e+01	 2.3852e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
-5.9822e+00	 4.0178e+00	 1.4018e+01	 2.4018e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
-5.8057e+00	 4.1943e+00	 1.4194e+01	 2.4194e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
-5.6474e+00	 4.3526e+00	 1.4353e+01	 2.4353e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
-5.4901e+00	 4.5099e+00	 1.4510e+01	 2.4510e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
-5.3409e+00	 4.6591e+00	 1.4659e+01	 2.4659e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
-5.1527e+00	 4.8473e+00	 1.4847e+01	 2.4847e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
-4.9706e+00	 5.0294e+00	 1.5029e+01	 2.5029e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
-4.7961e+00	 5.2039e+00	 1.5204e+01	 2.5204e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
-4.6099e+00	 5.3901e+00	 1.5390e+01	 2.5390e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
-4.4251e+00	 5.5749e+00	 1.5575e+01	 2.5575e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
-4.2326e+00	 5.7674e+00	 1.5767e+01	 2.5767e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
-4.0260e+00	 5.9740e+00	 1.5974e+01	 2.5974e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
-3.8478e+00	 6.1522e+00	 1.6152e+01	 2.6152e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
-3.6495e+00	 6.3505e+00	 1.6350e+01	 2.6350e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
-3.4411e+00	 6.5589e+00	 1.6559e+01	 2.6559e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
-3.2007e+00	 6.7993e+00	 1.6799e+01	 2.6799e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
-2.9751e+00	 7.0249e+00	 1.7025e+01	 2.7025e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
-2.7239e+00	 7.2761e+00	 1.7276e+01	 2.7276e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
-2.4709e+00	 7.5291e+00	 1.7529e+01	 2.7529e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
-2.2324e+00	 7.7676e+00	 1.7768e+01	 2.7768e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
-1.9925e+00	 8.0075e+00	 1.8007e+01	 2.8007e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
-1.7305e+00	 8.2695e+00	 1.8269e+01	 2.8269e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
-1.4591e+00	 8.5409e+00	 1.8541e+01	 2.8541e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
-1.1882e+00	 8.8118e+00	 1.8812e+01	 2.8812e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
-9.2019e-01	 9.0798e+00	 1.9080e+01	 2.9080e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
-6.2352e-01	 9.3765e+00	 1.9376e+01	 2.9376e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
-3.4903e-01	 9.6510e+00	 1.9651e+01	 2.9651e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
-3.9698e-02	 9.9603e+00	 1.9960e+01	 2.9960e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
 2.8447e-01	 1.0284e+01	 2.0284e+01	 3.0284e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
 5.9411e-01	 1.0594e+01	 2.0594e+01	 3.0594e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
 9.3904e-01	 1.0939e+01	 2.0939e+01	 3.0939e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
 1.3332e+00	 1.1333e+01	 2.1333e+01	 3.1333e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
 1.7037e+00	 1.1704e+01	 2.1704e+01	 3.1704e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
 2.1398e+00	 1.2140e+01	 2.2140e+01	 3.2140e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
 2.5859e+00	 1.2586e+01	 2.2586e+01	 3.2586e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
 3.1145e+00	 1.3115e+01	 2.3115e+01	 3.3115e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
 3.7387e+00	 1.3739e+01	 2.3739e+01	 3.3739e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
 4.4866e+00	 1.4487e+01	 2.4487e+01	 3.4487e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
 5.3954e+00	 1.5395e+01	 2.5395e+01	 3.5395e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
 6.9286e+00	 1.6929e+01	 2.6929e+01	 3.6929e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
 9.3983e+00	 1.9398e+01	 2.9398e+01	 3.9398e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
 1.9047e+01	 2.9047e+01	 3.9047e+01	 4.9047e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/SNR/SNRvsRatioPowers.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
-2.6723e+01	-2.3276e+01	-2.5029e+01	-2.3043e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
-1.3591e+01	-1.1023e+01	-9.7297e+00	-1.0560e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
-1.2038e+01	-9.3899e+00	-8.0162e+00	-8.8651e+00	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
-1.0917e+01	-8.3679e+00	-7.0486e+00	-7.9028e+00	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
-1.0158e+01	-7.5828e+00	-6.2664e+00	-7.1432e+00	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
-9.5652e+00	-6.9938e+00	-5.6401e+00	-6.5400e+00	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
-8.9679e+00	-6.4664e+00	-5.1500e+00	-6.0346e+00	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
-8.5253e+00	-6.0479e+00	-4.7182e+00	-5.5787e+00	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
-8.1238e+00	-5.6661e+00	-4.3430e+00	-5.1794e+00	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
-7.7542e+00	-5.3035e+00	-3.9925e+00	-4.8306e+00	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
-7.4359e+00	-4.9784e+00	-3.6670e+00	-4.4789e+00	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
-7.1412e+00	-4.6608e+00	-3.3774e+00	-4.1895e+00	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
-6.8478e+00	-4.3829e+00	-3.0932e+00	-3.9197e+00	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
-6.5991e+00	-4.1286e+00	-2.7898e+00	-3.6666e+00	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
-6.3469e+00	-3.8661e+00	-2.5174e+00	-3.4042e+00	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
-6.1076e+00	-3.6366e+00	-2.2561e+00	-3.1588e+00	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
-5.8764e+00	-3.3987e+00	-2.0058e+00	-2.9370e+00	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
-5.6568e+00	-3.1693e+00	-1.7858e+00	-2.7048e+00	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
-5.4458e+00	-2.9447e+00	-1.5837e+00	-2.5072e+00	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
-5.2348e+00	-2.7518e+00	-1.3542e+00	-2.3141e+00	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
-5.0363e+00	-2.5377e+00	-1.1315e+00	-2.0975e+00	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
-4.8401e+00	-2.3292e+00	-9.4911e-01	-1.9136e+00	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
-4.6601e+00	-2.1566e+00	-7.6824e-01	-1.7287e+00	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
-4.4796e+00	-1.9771e+00	-5.9984e-01	-1.5458e+00	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
-4.3018e+00	-1.7951e+00	-4.0794e-01	-1.3740e+00	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
-4.1358e+00	-1.6322e+00	-2.2601e-01	-1.1963e+00	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
-3.9798e+00	-1.4443e+00	-6.9391e-02	-1.0178e+00	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
-3.8232e+00	-1.2729e+00	 1.0285e-01	-8.7007e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
-3.6619e+00	-1.1166e+00	 2.8315e-01	-6.9097e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
-3.4922e+00	-9.5979e-01	 4.5933e-01	-5.2512e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
-3.3362e+00	-8.0101e-01	 6.3919e-01	-3.5995e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
-3.1810e+00	-6.5236e-01	 8.0324e-01	-2.1484e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
-3.0304e+00	-4.9878e-01	 9.5287e-01	-7.5808e-02	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
-2.8656e+00	-3.5320e-01	 1.1030e+00	 8.1934e-02	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
-2.7269e+00	-2.0105e-01	 1.2749e+00	 2.3431e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
-2.5732e+00	-5.4697e-02	 1.4338e+00	 3.7752e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
-2.4319e+00	 8.9338e-02	 1.5767e+00	 5.3085e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
-2.2796e+00	 2.3877e-01	 1.7382e+00	 6.8548e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
-2.1389e+00	 3.8819e-01	 1.8924e+00	 8.2754e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
-1.9966e+00	 5.3543e-01	 2.0488e+00	 9.6228e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
-1.8498e+00	 6.8034e-01	 2.2021e+00	 1.1060e+00	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
-1.7129e+00	 8.2766e-01	 2.3598e+00	 1.2584e+00	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
-1.5769e+00	 9.8533e-01	 2.5219e+00	 1.3983e+00	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
-1.4350e+00	 1.1383e+00	 2.6695e+00	 1.5489e+00	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
-1.2894e+00	 1.2991e+00	 2.8193e+00	 1.7025e+00	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
-1.1449e+00	 1.4513e+00	 2.9641e+00	 1.8499e+00	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
-9.9685e-01	 1.6004e+00	 3.1189e+00	 1.9979e+00	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
-8.5596e-01	 1.7430e+00	 3.2697e+00	 2.1482e+00	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
-7.1674e-01	 1.8890e+00	 3.4336e+00	 2.3060e+00	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
-5.6997e-01	 2.0395e+00	 3.5984e+00	 2.4490e+00	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
-4.1713e-01	 2.2182e+00	 3.7425e+00	 2.5954e+00	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
-2.6634e-01	 2.3488e+00	 3.8854e+00	 2.7470e+00	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
-1.0761e-01	 2.5070e+00	 4.0619e+00	 2.9127e+00	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
 4.1496e-02	 2.6592e+00	 4.2166e+00	 3.0603e+00	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
 1.8788e-01	 2.8052e+00	 4.3779e+00	 3.2110e+00	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
 3.3969e-01	 2.9598e+00	 4.5355e+00	 3.3722e+00	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
 4.8603e-01	 3.1343e+00	 4.6962e+00	 3.5171e+00	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
 6.4018e-01	 3.2971e+00	 4.8706e+00	 3.6807e+00	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
 8.0032e-01	 3.4644e+00	 5.0423e+00	 3.8522e+00	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
 9.6399e-01	 3.6356e+00	 5.2211e+00	 4.0178e+00	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
 1.1249e+00	 3.8047e+00	 5.3928e+00	 4.1943e+00	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
 1.2868e+00	 3.9740e+00	 5.5786e+00	 4.3526e+00	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
 1.4422e+00	 4.1307e+00	 5.7546e+00	 4.5099e+00	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
 1.6318e+00	 4.3033e+00	 5.9377e+00	 4.6591e+00	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
 1.8075e+00	 4.4740e+00	 6.1308e+00	 4.8473e+00	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
 1.9666e+00	 4.6528e+00	 6.3074e+00	 5.0294e+00	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
 2.1450e+00	 4.8331e+00	 6.4628e+00	 5.2039e+00	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
 2.3369e+00	 5.0247e+00	 6.6404e+00	 5.3901e+00	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
 2.5335e+00	 5.2117e+00	 6.8258e+00	 5.5749e+00	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
 2.7230e+00	 5.3982e+00	 7.0243e+00	 5.7674e+00	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
 2.9155e+00	 5.5968e+00	 7.2210e+00	 5.9740e+00	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
 3.1418e+00	 5.7910e+00	 7.4136e+00	 6.1522e+00	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
 3.3557e+00	 6.0032e+00	 7.5958e+00	 6.3505e+00	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
 3.5754e+00	 6.2162e+00	 7.8006e+00	 6.5589e+00	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
 3.8092e+00	 6.4244e+00	 8.0003e+00	 6.7993e+00	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
 4.0315e+00	 6.6499e+00	 8.2309e+00	 7.0249e+00	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
 4.2788e+00	 6.8752e+00	 8.4615e+00	 7.2761e+00	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
 4.5129e+00	 7.1149e+00	 8.6917e+00	 7.5291e+00	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
 4.7493e+00	 7.3707e+00	 8.9355e+00	 7.7676e+00	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
 4.9967e+00	 7.6159e+00	 9.1829e+00	 8.0075e+00	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
 5.2425e+00	 7.8608e+00	 9.4430e+00	 8.2695e+00	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
 5.5139e+00	 8.1417e+00	 9.7076e+00	 8.5409e+00	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
 5.8074e+00	 8.4199e+00	 9.9463e+00	 8.8118e+00	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
 6.1136e+00	 8.7194e+00	 1.0209e+01	 9.0798e+00	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
 6.3794e+00	 9.0060e+00	 1.0508e+01	 9.3765e+00	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
 6.6850e+00	 9.3041e+00	 1.0781e+01	 9.6510e+00	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
 7.0359e+00	 9.5994e+00	 1.1088e+01	 9.9603e+00	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
 7.4020e+00	 9.9139e+00	 1.1396e+01	 1.0284e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
 7.7901e+00	 1.0257e+01	 1.1755e+01	 1.0594e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
 8.1595e+00	 1.0599e+01	 1.2115e+01	 1.0939e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
 8.5855e+00	 1.0954e+01	 1.2484e+01	 1.1333e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
 9.0227e+00	 1.1381e+01	 1.2850e+01	 1.1704e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
 9.4695e+00	 1.1797e+01	 1.3296e+01	 1.2140e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
 9.9756e+00	 1.2317e+01	 1.3759e+01	 1.2586e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
 1.0549e+01	 1.2852e+01	 1.4253e+01	 1.3115e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
 1.1160e+01	 1.3471e+01	 1.4826e+01	 1.3739e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
 1.1963e+01	 1.4146e+01	 1.5526e+01	 1.4487e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
 1.2984e+01	 1.5108e+01	 1.6450e+01	 1.5395e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
 1.4276e+01	 1.6404e+01	 1.7781e+01	 1.6929e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
 1.6224e+01	 1.8730e+01	 2.0369e+01	 1.9398e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
 2.4786e+01	 2.8336e+01	 2.9848e+01	 2.9047e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS/SNR/SNRvsZF.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8	Var9	Var10
-2.3043e+01	-2.3085e+01	-2.2403e+01	-2.1622e+01	-2.0647e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
-1.0560e+01	-1.0871e+01	-1.1034e+01	-1.1201e+01	-1.1162e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
-8.8651e+00	-9.2472e+00	-9.3659e+00	-9.4239e+00	-9.5294e+00	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
-7.9028e+00	-8.1684e+00	-8.3014e+00	-8.3987e+00	-8.4990e+00	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
-7.1432e+00	-7.3625e+00	-7.5723e+00	-7.6545e+00	-7.7347e+00	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
-6.5400e+00	-6.7459e+00	-6.9739e+00	-7.1086e+00	-7.1227e+00	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
-6.0346e+00	-6.2703e+00	-6.5015e+00	-6.5886e+00	-6.6205e+00	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
-5.5787e+00	-5.8058e+00	-6.0532e+00	-6.1418e+00	-6.1504e+00	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
-5.1794e+00	-5.4268e+00	-5.6492e+00	-5.7290e+00	-5.7521e+00	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
-4.8306e+00	-5.0487e+00	-5.2407e+00	-5.3551e+00	-5.3747e+00	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
-4.4789e+00	-4.7339e+00	-4.9066e+00	-5.0172e+00	-5.0463e+00	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
-4.1895e+00	-4.4502e+00	-4.6348e+00	-4.7201e+00	-4.7488e+00	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
-3.9197e+00	-4.1747e+00	-4.3686e+00	-4.4428e+00	-4.4707e+00	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
-3.6666e+00	-3.9215e+00	-4.0999e+00	-4.1908e+00	-4.2092e+00	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
-3.4042e+00	-3.6776e+00	-3.8461e+00	-3.9488e+00	-3.9822e+00	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
-3.1588e+00	-3.4379e+00	-3.5986e+00	-3.7059e+00	-3.7404e+00	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
-2.9370e+00	-3.2174e+00	-3.3821e+00	-3.4817e+00	-3.5307e+00	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
-2.7048e+00	-3.0053e+00	-3.1599e+00	-3.2660e+00	-3.3192e+00	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
-2.5072e+00	-2.7868e+00	-2.9534e+00	-3.0596e+00	-3.1103e+00	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
-2.3141e+00	-2.5671e+00	-2.7435e+00	-2.8516e+00	-2.9171e+00	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
-2.0975e+00	-2.3720e+00	-2.5397e+00	-2.6470e+00	-2.7196e+00	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
-1.9136e+00	-2.1930e+00	-2.3585e+00	-2.4798e+00	-2.5277e+00	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
-1.7287e+00	-2.0030e+00	-2.1718e+00	-2.2925e+00	-2.3490e+00	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
-1.5458e+00	-1.8257e+00	-2.0038e+00	-2.1183e+00	-2.1736e+00	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
-1.3740e+00	-1.6501e+00	-1.8356e+00	-1.9376e+00	-1.9895e+00	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
-1.1963e+00	-1.4860e+00	-1.6779e+00	-1.7784e+00	-1.8322e+00	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
-1.0178e+00	-1.3248e+00	-1.5137e+00	-1.6135e+00	-1.6668e+00	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
-8.7007e-01	-1.1517e+00	-1.3458e+00	-1.4580e+00	-1.5217e+00	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
-6.9097e-01	-9.9361e-01	-1.1937e+00	-1.3085e+00	-1.3599e+00	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
-5.2512e-01	-8.3093e-01	-1.0332e+00	-1.1633e+00	-1.2131e+00	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
-3.5995e-01	-6.7414e-01	-8.7586e-01	-1.0148e+00	-1.0538e+00	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
-2.1484e-01	-5.1806e-01	-7.2116e-01	-8.5584e-01	-9.0516e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
-7.5808e-02	-3.4963e-01	-5.5858e-01	-7.0158e-01	-7.4788e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
 8.1934e-02	-1.9856e-01	-4.0688e-01	-5.4820e-01	-5.9742e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
 2.3431e-01	-4.5181e-02	-2.6265e-01	-3.9765e-01	-4.5998e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
 3.7752e-01	 9.4013e-02	-1.2503e-01	-2.4755e-01	-3.0396e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
 5.3085e-01	 2.2637e-01	 2.9790e-02	-1.0467e-01	-1.6399e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
 6.8548e-01	 3.7414e-01	 1.7222e-01	 2.4851e-02	-2.5978e-02	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
 8.2754e-01	 5.3362e-01	 3.1477e-01	 1.7726e-01	 1.2082e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
 9.6228e-01	 6.8083e-01	 4.4806e-01	 3.2730e-01	 2.7019e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
 1.1060e+00	 8.1693e-01	 6.0223e-01	 4.7557e-01	 4.0938e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
 1.2584e+00	 9.5935e-01	 7.5487e-01	 6.1637e-01	 5.5921e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
 1.3983e+00	 1.1058e+00	 8.9357e-01	 7.6216e-01	 7.1276e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
 1.5489e+00	 1.2489e+00	 1.0385e+00	 9.0494e-01	 8.5819e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
 1.7025e+00	 1.4043e+00	 1.1795e+00	 1.0423e+00	 9.9889e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
 1.8499e+00	 1.5460e+00	 1.3145e+00	 1.1997e+00	 1.1421e+00	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
 1.9979e+00	 1.6958e+00	 1.4767e+00	 1.3421e+00	 1.2931e+00	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
 2.1482e+00	 1.8447e+00	 1.6323e+00	 1.4914e+00	 1.4402e+00	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
 2.3060e+00	 2.0045e+00	 1.7678e+00	 1.6345e+00	 1.5903e+00	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
 2.4490e+00	 2.1402e+00	 1.9260e+00	 1.7847e+00	 1.7375e+00	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
 2.5954e+00	 2.2783e+00	 2.0668e+00	 1.9481e+00	 1.8961e+00	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
 2.7470e+00	 2.4207e+00	 2.2120e+00	 2.0939e+00	 2.0422e+00	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
 2.9127e+00	 2.5863e+00	 2.3606e+00	 2.2326e+00	 2.1783e+00	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
 3.0603e+00	 2.7390e+00	 2.5133e+00	 2.3770e+00	 2.3363e+00	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
 3.2110e+00	 2.8921e+00	 2.6652e+00	 2.5333e+00	 2.4835e+00	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
 3.3722e+00	 3.0403e+00	 2.8244e+00	 2.6793e+00	 2.6244e+00	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
 3.5171e+00	 3.2003e+00	 2.9803e+00	 2.8350e+00	 2.7747e+00	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
 3.6807e+00	 3.3579e+00	 3.1276e+00	 2.9895e+00	 2.9377e+00	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
 3.8522e+00	 3.5220e+00	 3.2862e+00	 3.1553e+00	 3.0956e+00	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
 4.0178e+00	 3.6975e+00	 3.4509e+00	 3.3081e+00	 3.2576e+00	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
 4.1943e+00	 3.8594e+00	 3.6287e+00	 3.4670e+00	 3.4105e+00	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
 4.3526e+00	 4.0170e+00	 3.7905e+00	 3.6329e+00	 3.5868e+00	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
 4.5099e+00	 4.1949e+00	 3.9601e+00	 3.8055e+00	 3.7512e+00	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
 4.6591e+00	 4.3617e+00	 4.1333e+00	 3.9842e+00	 3.9166e+00	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
 4.8473e+00	 4.5279e+00	 4.2996e+00	 4.1572e+00	 4.0936e+00	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
 5.0294e+00	 4.7074e+00	 4.4825e+00	 4.3330e+00	 4.2836e+00	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
 5.2039e+00	 4.8846e+00	 4.6738e+00	 4.5346e+00	 4.4825e+00	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
 5.3901e+00	 5.0710e+00	 4.8463e+00	 4.7236e+00	 4.6611e+00	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
 5.5749e+00	 5.2647e+00	 5.0299e+00	 4.8957e+00	 4.8426e+00	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
 5.7674e+00	 5.4592e+00	 5.2153e+00	 5.0774e+00	 5.0317e+00	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
 5.9740e+00	 5.6497e+00	 5.4175e+00	 5.2679e+00	 5.2133e+00	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
 6.1522e+00	 5.8510e+00	 5.6177e+00	 5.4703e+00	 5.4218e+00	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
 6.3505e+00	 6.0548e+00	 5.8231e+00	 5.6735e+00	 5.6254e+00	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
 6.5589e+00	 6.2643e+00	 6.0431e+00	 5.8956e+00	 5.8367e+00	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
 6.7993e+00	 6.4836e+00	 6.2804e+00	 6.1157e+00	 6.0627e+00	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
 7.0249e+00	 6.7181e+00	 6.5027e+00	 6.3503e+00	 6.2817e+00	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
 7.2761e+00	 6.9465e+00	 6.7551e+00	 6.5944e+00	 6.5424e+00	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
 7.5291e+00	 7.2133e+00	 6.9896e+00	 6.8629e+00	 6.7964e+00	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
 7.7676e+00	 7.4488e+00	 7.2418e+00	 7.0808e+00	 7.0234e+00	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
 8.0075e+00	 7.7055e+00	 7.4832e+00	 7.3220e+00	 7.2899e+00	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
 8.2695e+00	 7.9653e+00	 7.7447e+00	 7.5901e+00	 7.5604e+00	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
 8.5409e+00	 8.2222e+00	 8.0378e+00	 7.8799e+00	 7.8200e+00	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
 8.8118e+00	 8.4988e+00	 8.3133e+00	 8.1464e+00	 8.0946e+00	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
 9.0798e+00	 8.7787e+00	 8.6002e+00	 8.4061e+00	 8.3604e+00	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
 9.3765e+00	 9.0661e+00	 8.8748e+00	 8.6986e+00	 8.6411e+00	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
 9.6510e+00	 9.3702e+00	 9.1597e+00	 9.0049e+00	 8.9385e+00	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
 9.9603e+00	 9.6710e+00	 9.4809e+00	 9.3254e+00	 9.2659e+00	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
 1.0284e+01	 9.9955e+00	 9.7910e+00	 9.6401e+00	 9.5803e+00	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
 1.0594e+01	 1.0323e+01	 1.0122e+01	 9.9694e+00	 9.9191e+00	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
 1.0939e+01	 1.0668e+01	 1.0491e+01	 1.0316e+01	 1.0247e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
 1.1333e+01	 1.1033e+01	 1.0850e+01	 1.0698e+01	 1.0638e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
 1.1704e+01	 1.1427e+01	 1.1225e+01	 1.1087e+01	 1.1022e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
 1.2140e+01	 1.1850e+01	 1.1666e+01	 1.1507e+01	 1.1441e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
 1.2586e+01	 1.2326e+01	 1.2163e+01	 1.2007e+01	 1.1948e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
 1.3115e+01	 1.2845e+01	 1.2663e+01	 1.2554e+01	 1.2496e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
 1.3739e+01	 1.3478e+01	 1.3310e+01	 1.3172e+01	 1.3108e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
 1.4487e+01	 1.4194e+01	 1.4048e+01	 1.3924e+01	 1.3876e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
 1.5395e+01	 1.5127e+01	 1.4943e+01	 1.4853e+01	 1.4783e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
 1.6929e+01	 1.6724e+01	 1.6583e+01	 1.6473e+01	 1.6397e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
 1.9398e+01	 1.9038e+01	 1.8858e+01	 1.8733e+01	 1.8728e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
 2.9047e+01	 2.8596e+01	 2.8290e+01	 2.8183e+01	 2.8084e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS_v2/RvsCF.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
1.4171e+01	1.3043e+01	4.6593e+00	4.5945e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
2.7178e+01	2.4231e+01	7.7471e+00	7.6555e+00	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
3.0497e+01	2.6818e+01	8.6109e+00	8.4763e+00	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
3.2717e+01	2.8594e+01	9.3228e+00	9.1704e+00	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
3.4455e+01	3.0049e+01	9.9831e+00	9.7857e+00	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
3.5995e+01	3.1271e+01	1.0614e+01	1.0385e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
3.7261e+01	3.2323e+01	1.1233e+01	1.0943e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
3.8405e+01	3.3246e+01	1.1842e+01	1.1501e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
3.9429e+01	3.4082e+01	1.2439e+01	1.2063e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
4.0366e+01	3.4861e+01	1.3037e+01	1.2609e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
4.1267e+01	3.5561e+01	1.3610e+01	1.3148e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
4.2108e+01	3.6220e+01	1.4159e+01	1.3674e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
4.2926e+01	3.6862e+01	1.4717e+01	1.4200e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
4.3663e+01	3.7475e+01	1.5239e+01	1.4704e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
4.4370e+01	3.8049e+01	1.5780e+01	1.5188e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
4.5043e+01	3.8603e+01	1.6281e+01	1.5682e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
4.5701e+01	3.9129e+01	1.6783e+01	1.6175e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
4.6347e+01	3.9637e+01	1.7283e+01	1.6667e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
4.6955e+01	4.0130e+01	1.7782e+01	1.7124e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
4.7550e+01	4.0616e+01	1.8268e+01	1.7599e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
4.8127e+01	4.1084e+01	1.8737e+01	1.8045e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
4.8680e+01	4.1537e+01	1.9204e+01	1.8510e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
4.9233e+01	4.1984e+01	1.9657e+01	1.8943e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
4.9773e+01	4.2410e+01	2.0098e+01	1.9371e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
5.0309e+01	4.2837e+01	2.0531e+01	1.9790e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
5.0852e+01	4.3262e+01	2.0961e+01	2.0194e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
5.1389e+01	4.3691e+01	2.1386e+01	2.0592e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
5.1885e+01	4.4102e+01	2.1797e+01	2.0974e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
5.2401e+01	4.4508e+01	2.2196e+01	2.1370e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
5.2911e+01	4.4902e+01	2.2618e+01	2.1769e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
5.3395e+01	4.5300e+01	2.3012e+01	2.2157e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
5.3870e+01	4.5688e+01	2.3413e+01	2.2548e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
5.4350e+01	4.6070e+01	2.3794e+01	2.2942e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
5.4847e+01	4.6463e+01	2.4167e+01	2.3314e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
5.5323e+01	4.6839e+01	2.4558e+01	2.3668e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
5.5804e+01	4.7210e+01	2.4935e+01	2.4032e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
5.6269e+01	4.7589e+01	2.5295e+01	2.4384e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
5.6734e+01	4.7962e+01	2.5659e+01	2.4735e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
5.7220e+01	4.8337e+01	2.6034e+01	2.5081e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
5.7677e+01	4.8717e+01	2.6405e+01	2.5427e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
5.8150e+01	4.9091e+01	2.6777e+01	2.5773e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
5.8619e+01	4.9469e+01	2.7145e+01	2.6115e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
5.9097e+01	4.9840e+01	2.7503e+01	2.6463e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
5.9588e+01	5.0208e+01	2.7857e+01	2.6817e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
6.0072e+01	5.0580e+01	2.8212e+01	2.7159e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
6.0545e+01	5.0952e+01	2.8549e+01	2.7504e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
6.1022e+01	5.1314e+01	2.8904e+01	2.7836e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
6.1499e+01	5.1682e+01	2.9247e+01	2.8174e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
6.1970e+01	5.2067e+01	2.9590e+01	2.8512e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
6.2463e+01	5.2444e+01	2.9929e+01	2.8848e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
6.2972e+01	5.2836e+01	3.0260e+01	2.9185e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
6.3483e+01	5.3209e+01	3.0614e+01	2.9505e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
6.3999e+01	5.3602e+01	3.0967e+01	2.9840e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
6.4510e+01	5.3994e+01	3.1304e+01	3.0179e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
6.5040e+01	5.4393e+01	3.1630e+01	3.0524e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
6.5578e+01	5.4787e+01	3.1970e+01	3.0867e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
6.6109e+01	5.5179e+01	3.2317e+01	3.1229e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
6.6657e+01	5.5579e+01	3.2659e+01	3.1585e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
6.7203e+01	5.5996e+01	3.3010e+01	3.1930e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
6.7761e+01	5.6406e+01	3.3355e+01	3.2285e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
6.8333e+01	5.6826e+01	3.3691e+01	3.2639e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
6.8917e+01	5.7241e+01	3.4043e+01	3.3007e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
6.9492e+01	5.7672e+01	3.4376e+01	3.3376e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
7.0121e+01	5.8119e+01	3.4714e+01	3.3750e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
7.0747e+01	5.8572e+01	3.5069e+01	3.4126e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
7.1390e+01	5.9027e+01	3.5413e+01	3.4502e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
7.2053e+01	5.9503e+01	3.5752e+01	3.4876e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
7.2763e+01	5.9973e+01	3.6097e+01	3.5261e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
7.3450e+01	6.0460e+01	3.6459e+01	3.5646e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
7.4152e+01	6.0959e+01	3.6822e+01	3.6054e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
7.4909e+01	6.1466e+01	3.7181e+01	3.6457e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
7.5685e+01	6.1992e+01	3.7538e+01	3.6871e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
7.6519e+01	6.2540e+01	3.7904e+01	3.7292e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
7.7368e+01	6.3082e+01	3.8274e+01	3.7726e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
7.8204e+01	6.3668e+01	3.8664e+01	3.8164e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
7.9094e+01	6.4241e+01	3.9041e+01	3.8605e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
8.0026e+01	6.4858e+01	3.9437e+01	3.9061e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
8.0957e+01	6.5485e+01	3.9841e+01	3.9525e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
8.2001e+01	6.6139e+01	4.0239e+01	3.9994e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
8.3073e+01	6.6799e+01	4.0655e+01	4.0463e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
8.4202e+01	6.7489e+01	4.1070e+01	4.0964e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
8.5425e+01	6.8196e+01	4.1491e+01	4.1468e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
8.6714e+01	6.8926e+01	4.1930e+01	4.1965e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
8.8095e+01	6.9731e+01	4.2394e+01	4.2485e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
8.9599e+01	7.0564e+01	4.2885e+01	4.3029e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
9.1240e+01	7.1447e+01	4.3385e+01	4.3590e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
9.3053e+01	7.2395e+01	4.3900e+01	4.4164e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
9.5012e+01	7.3392e+01	4.4438e+01	4.4740e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
9.7179e+01	7.4469e+01	4.5005e+01	4.5364e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
9.9530e+01	7.5664e+01	4.5624e+01	4.6025e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
1.0220e+02	7.6953e+01	4.6271e+01	4.6695e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
1.0543e+02	7.8308e+01	4.6969e+01	4.7427e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
1.0922e+02	7.9893e+01	4.7685e+01	4.8196e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
1.1368e+02	8.1623e+01	4.8476e+01	4.9046e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
1.1938e+02	8.3654e+01	4.9338e+01	4.9954e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
1.2670e+02	8.6027e+01	5.0352e+01	5.0947e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
1.3667e+02	8.8959e+01	5.1515e+01	5.2103e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
1.4988e+02	9.2839e+01	5.2883e+01	5.3473e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
1.6833e+02	9.8010e+01	5.4628e+01	5.5270e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
1.9606e+02	1.0714e+02	5.7320e+01	5.7922e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
4.1456e+02	2.2558e+02	7.7266e+01	7.8250e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS_v2/RvsZF.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8	Var9	Var10
1.4171e+01	1.4780e+01	1.4780e+01	1.4780e+01	1.4780e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
2.7178e+01	2.8775e+01	2.8882e+01	2.8911e+01	2.8918e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
3.0497e+01	3.2192e+01	3.2434e+01	3.2479e+01	3.2486e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
3.2717e+01	3.4448e+01	3.4766e+01	3.4868e+01	3.4892e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
3.4455e+01	3.6356e+01	3.6744e+01	3.6866e+01	3.6900e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
3.5995e+01	3.7864e+01	3.8253e+01	3.8392e+01	3.8432e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
3.7261e+01	3.9198e+01	3.9604e+01	3.9764e+01	3.9819e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
3.8405e+01	4.0340e+01	4.0825e+01	4.0973e+01	4.1036e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
3.9429e+01	4.1407e+01	4.1926e+01	4.2100e+01	4.2167e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
4.0366e+01	4.2402e+01	4.2942e+01	4.3145e+01	4.3225e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
4.1267e+01	4.3335e+01	4.3875e+01	4.4087e+01	4.4168e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
4.2108e+01	4.4183e+01	4.4742e+01	4.4962e+01	4.5053e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
4.2926e+01	4.4986e+01	4.5564e+01	4.5806e+01	4.5889e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
4.3663e+01	4.5743e+01	4.6357e+01	4.6622e+01	4.6715e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
4.4370e+01	4.6485e+01	4.7109e+01	4.7388e+01	4.7473e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
4.5043e+01	4.7179e+01	4.7818e+01	4.8124e+01	4.8214e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
4.5701e+01	4.7841e+01	4.8510e+01	4.8800e+01	4.8896e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
4.6347e+01	4.8479e+01	4.9189e+01	4.9499e+01	4.9594e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
4.6955e+01	4.9122e+01	4.9838e+01	5.0158e+01	5.0261e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
4.7550e+01	4.9747e+01	5.0469e+01	5.0826e+01	5.0934e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
4.8127e+01	5.0333e+01	5.1107e+01	5.1457e+01	5.1564e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
4.8680e+01	5.0936e+01	5.1702e+01	5.2061e+01	5.2178e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
4.9233e+01	5.1513e+01	5.2301e+01	5.2674e+01	5.2777e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
4.9773e+01	5.2070e+01	5.2886e+01	5.3251e+01	5.3365e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
5.0309e+01	5.2632e+01	5.3447e+01	5.3839e+01	5.3959e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
5.0852e+01	5.3164e+01	5.4023e+01	5.4418e+01	5.4540e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
5.1389e+01	5.3696e+01	5.4577e+01	5.4992e+01	5.5119e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
5.1885e+01	5.4238e+01	5.5142e+01	5.5564e+01	5.5687e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
5.2401e+01	5.4762e+01	5.5698e+01	5.6117e+01	5.6233e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
5.2911e+01	5.5286e+01	5.6243e+01	5.6652e+01	5.6765e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
5.3395e+01	5.5833e+01	5.6783e+01	5.7185e+01	5.7306e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
5.3870e+01	5.6360e+01	5.7314e+01	5.7725e+01	5.7852e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
5.4350e+01	5.6861e+01	5.7836e+01	5.8262e+01	5.8385e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
5.4847e+01	5.7359e+01	5.8352e+01	5.8799e+01	5.8926e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
5.5323e+01	5.7876e+01	5.8891e+01	5.9345e+01	5.9477e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
5.5804e+01	5.8387e+01	5.9438e+01	5.9901e+01	6.0021e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
5.6269e+01	5.8898e+01	5.9979e+01	6.0436e+01	6.0554e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
5.6734e+01	5.9419e+01	6.0510e+01	6.0965e+01	6.1087e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
5.7220e+01	5.9938e+01	6.1047e+01	6.1492e+01	6.1625e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
5.7677e+01	6.0460e+01	6.1579e+01	6.2026e+01	6.2158e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
5.8150e+01	6.0965e+01	6.2110e+01	6.2554e+01	6.2691e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
5.8619e+01	6.1483e+01	6.2636e+01	6.3096e+01	6.3213e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
5.9097e+01	6.2006e+01	6.3175e+01	6.3615e+01	6.3754e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
5.9588e+01	6.2523e+01	6.3724e+01	6.4164e+01	6.4294e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
6.0072e+01	6.3059e+01	6.4265e+01	6.4730e+01	6.4858e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
6.0545e+01	6.3587e+01	6.4819e+01	6.5280e+01	6.5411e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
6.1022e+01	6.4137e+01	6.5378e+01	6.5833e+01	6.5961e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
6.1499e+01	6.4680e+01	6.5945e+01	6.6404e+01	6.6534e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
6.1970e+01	6.5230e+01	6.6525e+01	6.6977e+01	6.7102e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
6.2463e+01	6.5790e+01	6.7099e+01	6.7550e+01	6.7672e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
6.2972e+01	6.6376e+01	6.7687e+01	6.8124e+01	6.8249e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
6.3483e+01	6.6944e+01	6.8262e+01	6.8724e+01	6.8844e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
6.3999e+01	6.7523e+01	6.8867e+01	6.9316e+01	6.9431e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
6.4510e+01	6.8111e+01	6.9478e+01	6.9914e+01	7.0040e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
6.5040e+01	6.8728e+01	7.0099e+01	7.0537e+01	7.0662e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
6.5578e+01	6.9318e+01	7.0720e+01	7.1143e+01	7.1274e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
6.6109e+01	6.9940e+01	7.1344e+01	7.1779e+01	7.1907e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
6.6657e+01	7.0582e+01	7.1999e+01	7.2451e+01	7.2562e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
6.7203e+01	7.1217e+01	7.2669e+01	7.3104e+01	7.3223e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
6.7761e+01	7.1880e+01	7.3343e+01	7.3767e+01	7.3894e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
6.8333e+01	7.2573e+01	7.4043e+01	7.4466e+01	7.4586e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
6.8917e+01	7.3261e+01	7.4739e+01	7.5165e+01	7.5292e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
6.9492e+01	7.3953e+01	7.5476e+01	7.5890e+01	7.6002e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
7.0121e+01	7.4680e+01	7.6217e+01	7.6615e+01	7.6731e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
7.0747e+01	7.5433e+01	7.6969e+01	7.7379e+01	7.7485e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
7.1390e+01	7.6222e+01	7.7765e+01	7.8158e+01	7.8270e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
7.2053e+01	7.7018e+01	7.8561e+01	7.8967e+01	7.9077e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
7.2763e+01	7.7852e+01	7.9395e+01	7.9788e+01	7.9897e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
7.3450e+01	7.8678e+01	8.0225e+01	8.0642e+01	8.0749e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
7.4152e+01	7.9561e+01	8.1092e+01	8.1491e+01	8.1605e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
7.4909e+01	8.0467e+01	8.2017e+01	8.2408e+01	8.2500e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
7.5685e+01	8.1384e+01	8.2954e+01	8.3336e+01	8.3446e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
7.6519e+01	8.2355e+01	8.3969e+01	8.4340e+01	8.4427e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
7.7368e+01	8.3411e+01	8.5013e+01	8.5362e+01	8.5453e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
7.8204e+01	8.4488e+01	8.6062e+01	8.6414e+01	8.6506e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
7.9094e+01	8.5591e+01	8.7156e+01	8.7501e+01	8.7595e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
8.0026e+01	8.6743e+01	8.8277e+01	8.8660e+01	8.8743e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
8.0957e+01	8.7948e+01	8.9494e+01	8.9851e+01	8.9935e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
8.2001e+01	8.9214e+01	9.0801e+01	9.1158e+01	9.1259e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
8.3073e+01	9.0609e+01	9.2178e+01	9.2535e+01	9.2640e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
8.4202e+01	9.2049e+01	9.3635e+01	9.4014e+01	9.4105e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
8.5425e+01	9.3588e+01	9.5189e+01	9.5567e+01	9.5658e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
8.6714e+01	9.5248e+01	9.6892e+01	9.7236e+01	9.7329e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
8.8095e+01	9.7107e+01	9.8706e+01	9.9034e+01	9.9128e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
8.9599e+01	9.9049e+01	1.0066e+02	1.0098e+02	1.0108e+02	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
9.1240e+01	1.0117e+02	1.0269e+02	1.0304e+02	1.0315e+02	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
9.3053e+01	1.0348e+02	1.0501e+02	1.0537e+02	1.0546e+02	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
9.5012e+01	1.0599e+02	1.0757e+02	1.0794e+02	1.0803e+02	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
9.7179e+01	1.0883e+02	1.1041e+02	1.1071e+02	1.1082e+02	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
9.9530e+01	1.1199e+02	1.1355e+02	1.1386e+02	1.1396e+02	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
1.0220e+02	1.1563e+02	1.1728e+02	1.1753e+02	1.1761e+02	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
1.0543e+02	1.1973e+02	1.2140e+02	1.2168e+02	1.2174e+02	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
1.0922e+02	1.2446e+02	1.2618e+02	1.2648e+02	1.2656e+02	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
1.1368e+02	1.3043e+02	1.3216e+02	1.3251e+02	1.3256e+02	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
1.1938e+02	1.3707e+02	1.3856e+02	1.3886e+02	1.3895e+02	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
1.2670e+02	1.4494e+02	1.4630e+02	1.4664e+02	1.4671e+02	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
1.3667e+02	1.5479e+02	1.5581e+02	1.5619e+02	1.5636e+02	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
1.4988e+02	1.6697e+02	1.6797e+02	1.6816e+02	1.6829e+02	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
1.6833e+02	1.8469e+02	1.8522e+02	1.8525e+02	1.8545e+02	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
1.9606e+02	2.1797e+02	2.1911e+02	2.1933e+02	2.1966e+02	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
4.1456e+02	4.1517e+02	4.1496e+02	4.1544e+02	4.1544e+02	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS_v2/RvsnumAPs.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8	Var9	Var10	Var11	Var12
1.5513e+01	1.4171e+01	1.4011e+01	1.2648e+01	1.1592e+01	1.2584e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
2.8563e+01	2.7178e+01	2.6438e+01	2.5794e+01	2.3945e+01	2.3305e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
3.1593e+01	3.0497e+01	2.9466e+01	2.8937e+01	2.6780e+01	2.5774e+01	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
3.3788e+01	3.2717e+01	3.1569e+01	3.1046e+01	2.8774e+01	2.7471e+01	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
3.5515e+01	3.4455e+01	3.3266e+01	3.2637e+01	3.0335e+01	2.8871e+01	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
3.6985e+01	3.5995e+01	3.4715e+01	3.4023e+01	3.1624e+01	3.0059e+01	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
3.8320e+01	3.7261e+01	3.5970e+01	3.5204e+01	3.2820e+01	3.1116e+01	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
3.9477e+01	3.8405e+01	3.7082e+01	3.6268e+01	3.3844e+01	3.2071e+01	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
4.0488e+01	3.9429e+01	3.8101e+01	3.7271e+01	3.4767e+01	3.2936e+01	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
4.1455e+01	4.0366e+01	3.9055e+01	3.8147e+01	3.5634e+01	3.3726e+01	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
4.2342e+01	4.1267e+01	3.9913e+01	3.8966e+01	3.6416e+01	3.4462e+01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
4.3228e+01	4.2108e+01	4.0725e+01	3.9747e+01	3.7149e+01	3.5156e+01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
4.4033e+01	4.2926e+01	4.1493e+01	4.0475e+01	3.7843e+01	3.5791e+01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
4.4770e+01	4.3663e+01	4.2201e+01	4.1154e+01	3.8512e+01	3.6389e+01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
4.5492e+01	4.4370e+01	4.2927e+01	4.1804e+01	3.9143e+01	3.6984e+01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
4.6194e+01	4.5043e+01	4.3582e+01	4.2449e+01	3.9753e+01	3.7554e+01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
4.6860e+01	4.5701e+01	4.4206e+01	4.3068e+01	4.0318e+01	3.8079e+01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
4.7509e+01	4.6347e+01	4.4820e+01	4.3642e+01	4.0859e+01	3.8587e+01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
4.8135e+01	4.6955e+01	4.5437e+01	4.4204e+01	4.1423e+01	3.9072e+01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
4.8732e+01	4.7550e+01	4.5996e+01	4.4775e+01	4.1948e+01	3.9559e+01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
4.9332e+01	4.8127e+01	4.6564e+01	4.5314e+01	4.2464e+01	4.0028e+01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
4.9902e+01	4.8680e+01	4.7113e+01	4.5831e+01	4.2957e+01	4.0519e+01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
5.0447e+01	4.9233e+01	4.7677e+01	4.6361e+01	4.3456e+01	4.0962e+01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
5.1010e+01	4.9773e+01	4.8219e+01	4.6862e+01	4.3930e+01	4.1391e+01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
5.1563e+01	5.0309e+01	4.8749e+01	4.7358e+01	4.4399e+01	4.1819e+01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
5.2096e+01	5.0852e+01	4.9252e+01	4.7845e+01	4.4865e+01	4.2242e+01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
5.2624e+01	5.1389e+01	4.9779e+01	4.8334e+01	4.5305e+01	4.2651e+01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
5.3124e+01	5.1885e+01	5.0275e+01	4.8816e+01	4.5758e+01	4.3060e+01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
5.3622e+01	5.2401e+01	5.0763e+01	4.9289e+01	4.6202e+01	4.3468e+01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
5.4125e+01	5.2911e+01	5.1249e+01	4.9764e+01	4.6628e+01	4.3873e+01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
5.4615e+01	5.3395e+01	5.1739e+01	5.0220e+01	4.7061e+01	4.4270e+01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
5.5114e+01	5.3870e+01	5.2205e+01	5.0698e+01	4.7507e+01	4.4662e+01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
5.5620e+01	5.4350e+01	5.2662e+01	5.1161e+01	4.7943e+01	4.5049e+01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
5.6121e+01	5.4847e+01	5.3152e+01	5.1627e+01	4.8384e+01	4.5434e+01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
5.6605e+01	5.5323e+01	5.3645e+01	5.2085e+01	4.8815e+01	4.5826e+01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
5.7091e+01	5.5804e+01	5.4121e+01	5.2532e+01	4.9238e+01	4.6208e+01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
5.7579e+01	5.6269e+01	5.4582e+01	5.2986e+01	4.9653e+01	4.6596e+01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
5.8067e+01	5.6734e+01	5.5025e+01	5.3454e+01	5.0074e+01	4.6991e+01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
5.8545e+01	5.7220e+01	5.5492e+01	5.3924e+01	5.0491e+01	4.7373e+01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
5.9027e+01	5.7677e+01	5.5970e+01	5.4379e+01	5.0905e+01	4.7756e+01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
5.9529e+01	5.8150e+01	5.6450e+01	5.4826e+01	5.1326e+01	4.8135e+01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
6.0004e+01	5.8619e+01	5.6922e+01	5.5271e+01	5.1759e+01	4.8539e+01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
6.0483e+01	5.9097e+01	5.7382e+01	5.5746e+01	5.2171e+01	4.8919e+01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
6.0956e+01	5.9588e+01	5.7837e+01	5.6192e+01	5.2584e+01	4.9312e+01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
6.1441e+01	6.0072e+01	5.8320e+01	5.6654e+01	5.3004e+01	4.9712e+01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
6.1942e+01	6.0545e+01	5.8795e+01	5.7116e+01	5.3427e+01	5.0101e+01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
6.2447e+01	6.1022e+01	5.9269e+01	5.7572e+01	5.3848e+01	5.0493e+01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
6.2936e+01	6.1499e+01	5.9732e+01	5.8040e+01	5.4280e+01	5.0895e+01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
6.3436e+01	6.1970e+01	6.0216e+01	5.8525e+01	5.4721e+01	5.1297e+01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
6.3952e+01	6.2463e+01	6.0699e+01	5.9015e+01	5.5170e+01	5.1695e+01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
6.4450e+01	6.2972e+01	6.1183e+01	5.9485e+01	5.5625e+01	5.2106e+01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
6.4966e+01	6.3483e+01	6.1670e+01	5.9961e+01	5.6076e+01	5.2520e+01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
6.5496e+01	6.3999e+01	6.2164e+01	6.0451e+01	5.6517e+01	5.2923e+01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
6.6039e+01	6.4510e+01	6.2673e+01	6.0942e+01	5.6974e+01	5.3337e+01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
6.6574e+01	6.5040e+01	6.3176e+01	6.1458e+01	5.7424e+01	5.3762e+01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
6.7101e+01	6.5578e+01	6.3679e+01	6.1966e+01	5.7893e+01	5.4191e+01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
6.7665e+01	6.6109e+01	6.4213e+01	6.2485e+01	5.8374e+01	5.4635e+01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
6.8212e+01	6.6657e+01	6.4738e+01	6.3015e+01	5.8860e+01	5.5076e+01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
6.8778e+01	6.7203e+01	6.5288e+01	6.3555e+01	5.9329e+01	5.5539e+01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
6.9376e+01	6.7761e+01	6.5833e+01	6.4081e+01	5.9806e+01	5.5995e+01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
6.9976e+01	6.8333e+01	6.6379e+01	6.4617e+01	6.0293e+01	5.6458e+01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
7.0577e+01	6.8917e+01	6.6943e+01	6.5209e+01	6.0815e+01	5.6925e+01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
7.1197e+01	6.9492e+01	6.7529e+01	6.5792e+01	6.1318e+01	5.7423e+01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
7.1827e+01	7.0121e+01	6.8118e+01	6.6380e+01	6.1834e+01	5.7907e+01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
7.2473e+01	7.0747e+01	6.8735e+01	6.7000e+01	6.2391e+01	5.8403e+01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
7.3130e+01	7.1390e+01	6.9366e+01	6.7621e+01	6.2944e+01	5.8923e+01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
7.3795e+01	7.2053e+01	7.0033e+01	6.8262e+01	6.3524e+01	5.9449e+01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
7.4507e+01	7.2763e+01	7.0687e+01	6.8922e+01	6.4110e+01	5.9989e+01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
7.5237e+01	7.3450e+01	7.1400e+01	6.9597e+01	6.4712e+01	6.0547e+01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
7.5983e+01	7.4152e+01	7.2080e+01	7.0314e+01	6.5319e+01	6.1127e+01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
7.6751e+01	7.4909e+01	7.2806e+01	7.1028e+01	6.5967e+01	6.1699e+01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
7.7557e+01	7.5685e+01	7.3561e+01	7.1745e+01	6.6626e+01	6.2304e+01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
7.8351e+01	7.6519e+01	7.4333e+01	7.2515e+01	6.7301e+01	6.2922e+01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
7.9223e+01	7.7368e+01	7.5166e+01	7.3275e+01	6.8004e+01	6.3578e+01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
8.0128e+01	7.8204e+01	7.6010e+01	7.4131e+01	6.8729e+01	6.4255e+01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
8.1103e+01	7.9094e+01	7.6877e+01	7.5004e+01	6.9473e+01	6.4959e+01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
8.2066e+01	8.0026e+01	7.7785e+01	7.5935e+01	7.0240e+01	6.5710e+01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
8.3118e+01	8.0957e+01	7.8736e+01	7.6876e+01	7.1068e+01	6.6468e+01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
8.4171e+01	8.2001e+01	7.9777e+01	7.7832e+01	7.1952e+01	6.7247e+01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
8.5257e+01	8.3073e+01	8.0851e+01	7.8851e+01	7.2867e+01	6.8088e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
8.6438e+01	8.4202e+01	8.1983e+01	7.9973e+01	7.3828e+01	6.8938e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
8.7673e+01	8.5425e+01	8.3196e+01	8.1127e+01	7.4845e+01	6.9867e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
8.9050e+01	8.6714e+01	8.4454e+01	8.2339e+01	7.5926e+01	7.0822e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
9.0496e+01	8.8095e+01	8.5827e+01	8.3634e+01	7.7070e+01	7.1889e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
9.2016e+01	8.9599e+01	8.7249e+01	8.5002e+01	7.8342e+01	7.3025e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
9.3590e+01	9.1240e+01	8.8829e+01	8.6523e+01	7.9652e+01	7.4193e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
9.5376e+01	9.3053e+01	9.0542e+01	8.8125e+01	8.1085e+01	7.5500e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
9.7371e+01	9.5012e+01	9.2410e+01	8.9937e+01	8.2640e+01	7.6923e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
9.9512e+01	9.7179e+01	9.4552e+01	9.1863e+01	8.4395e+01	7.8510e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
1.0197e+02	9.9530e+01	9.6946e+01	9.4107e+01	8.6324e+01	8.0265e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
1.0476e+02	1.0220e+02	9.9605e+01	9.6588e+01	8.8491e+01	8.2155e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
1.0787e+02	1.0543e+02	1.0264e+02	9.9482e+01	9.1036e+01	8.4376e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
1.1159e+02	1.0922e+02	1.0612e+02	1.0281e+02	9.4173e+01	8.6897e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
1.1600e+02	1.1368e+02	1.1047e+02	1.0668e+02	9.7717e+01	8.9978e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
1.2136e+02	1.1938e+02	1.1575e+02	1.1151e+02	1.0222e+02	9.3757e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
1.2760e+02	1.2670e+02	1.2243e+02	1.1783e+02	1.0800e+02	9.8672e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
1.3576e+02	1.3667e+02	1.3136e+02	1.2646e+02	1.1620e+02	1.0566e+02	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
1.4692e+02	1.4988e+02	1.4310e+02	1.3860e+02	1.2672e+02	1.1600e+02	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
1.6271e+02	1.6833e+02	1.6046e+02	1.5731e+02	1.4211e+02	1.3317e+02	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
1.8866e+02	1.9606e+02	1.9383e+02	1.8346e+02	1.7395e+02	1.6110e+02	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
4.0786e+02	4.1456e+02	4.1265e+02	4.0887e+02	4.0149e+02	3.8048e+02	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS_v2/SNRvsCF.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8
-1.5114e+01	-1.2496e+01	-1.8196e+01	-2.3105e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
-7.0869e+00	-5.4089e+00	-9.8373e+00	-9.9228e+00	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
-5.4531e+00	-4.1000e+00	-8.1392e+00	-8.3394e+00	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
-4.4843e+00	-3.0908e+00	-7.3587e+00	-7.3408e+00	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
-3.7944e+00	-2.2977e+00	-6.8312e+00	-6.5096e+00	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
-3.2491e+00	-1.6808e+00	-6.3005e+00	-5.9206e+00	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
-2.8432e+00	-1.2895e+00	-5.8000e+00	-5.4409e+00	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
-2.4952e+00	-8.8985e-01	-5.3414e+00	-5.0855e+00	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
-2.1480e+00	-5.8401e-01	-5.0324e+00	-4.7553e+00	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
-1.9067e+00	-2.1321e-01	-4.7085e+00	-4.3887e+00	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
-1.6160e+00	 6.1326e-02	-4.4524e+00	-4.1394e+00	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
-1.3580e+00	 3.5876e-01	-4.1506e+00	-3.7671e+00	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
-1.0916e+00	 6.3878e-01	-3.9054e+00	-3.5092e+00	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
-8.8042e-01	 8.6480e-01	-3.6924e+00	-3.2712e+00	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
-6.4851e-01	 1.1052e+00	-3.4905e+00	-3.0100e+00	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
-4.5399e-01	 1.3028e+00	-3.2215e+00	-2.7942e+00	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
-2.6830e-01	 1.5406e+00	-3.0529e+00	-2.5626e+00	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
-8.6601e-02	 1.7199e+00	-2.8738e+00	-2.3888e+00	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
 1.1813e-01	 1.8883e+00	-2.6760e+00	-2.1865e+00	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
 3.5000e-01	 2.0559e+00	-2.4751e+00	-1.9973e+00	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
 5.3442e-01	 2.2475e+00	-2.2701e+00	-1.7974e+00	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
 6.9502e-01	 2.4401e+00	-2.0758e+00	-1.6222e+00	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
 8.6293e-01	 2.5926e+00	-1.8769e+00	-1.4855e+00	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
 9.9711e-01	 2.7333e+00	-1.7088e+00	-1.3059e+00	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
 1.1977e+00	 2.9001e+00	-1.5233e+00	-1.1468e+00	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
 1.3554e+00	 3.0436e+00	-1.3584e+00	-1.0001e+00	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
 1.5135e+00	 3.1789e+00	-1.1802e+00	-8.5904e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
 1.6678e+00	 3.3173e+00	-1.0012e+00	-7.2141e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
 1.8279e+00	 3.4787e+00	-8.6702e-01	-5.8799e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
 2.0119e+00	 3.5992e+00	-7.1276e-01	-4.6771e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
 2.1989e+00	 3.7498e+00	-5.7251e-01	-3.1963e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
 2.3664e+00	 3.8893e+00	-4.0952e-01	-1.9837e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
 2.5083e+00	 4.0485e+00	-2.6520e-01	-4.1078e-02	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
 2.6700e+00	 4.1739e+00	-8.0505e-02	 8.5465e-02	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
 2.7989e+00	 4.2967e+00	 6.4352e-02	 2.0164e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
 2.9285e+00	 4.4482e+00	 2.1932e-01	 3.2252e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
 3.0955e+00	 4.5545e+00	 3.4690e-01	 4.5833e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
 3.2584e+00	 4.6923e+00	 4.9455e-01	 5.9975e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
 3.4161e+00	 4.8262e+00	 6.3559e-01	 7.1452e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
 3.5495e+00	 4.9409e+00	 8.2102e-01	 8.5507e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
 3.6899e+00	 5.0711e+00	 9.7964e-01	 9.6651e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
 3.8449e+00	 5.2199e+00	 1.1468e+00	 1.0835e+00	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
 4.0098e+00	 5.3601e+00	 1.3030e+00	 1.2002e+00	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
 4.1600e+00	 5.4710e+00	 1.4514e+00	 1.3132e+00	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
 4.3165e+00	 5.5795e+00	 1.5819e+00	 1.4273e+00	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
 4.4778e+00	 5.6876e+00	 1.7486e+00	 1.5287e+00	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
 4.6681e+00	 5.7952e+00	 1.9069e+00	 1.6579e+00	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
 4.8395e+00	 5.9144e+00	 2.0860e+00	 1.7600e+00	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
 4.9937e+00	 6.0457e+00	 2.2457e+00	 1.8524e+00	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
 5.1438e+00	 6.1769e+00	 2.3849e+00	 1.9825e+00	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
 5.3225e+00	 6.2894e+00	 2.5530e+00	 2.0861e+00	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
 5.4995e+00	 6.4320e+00	 2.7130e+00	 2.2295e+00	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
 5.6435e+00	 6.5324e+00	 2.8998e+00	 2.3687e+00	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
 5.8262e+00	 6.6681e+00	 3.0942e+00	 2.5034e+00	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
 5.9721e+00	 6.7999e+00	 3.2804e+00	 2.6275e+00	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
 6.1359e+00	 6.9279e+00	 3.4698e+00	 2.7665e+00	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
 6.3199e+00	 7.0297e+00	 3.6223e+00	 2.9003e+00	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
 6.5005e+00	 7.1259e+00	 3.7966e+00	 3.0010e+00	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
 6.6697e+00	 7.2387e+00	 3.9992e+00	 3.1478e+00	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
 6.8461e+00	 7.3453e+00	 4.1655e+00	 3.2862e+00	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
 7.0254e+00	 7.4749e+00	 4.3010e+00	 3.4006e+00	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
 7.1888e+00	 7.6071e+00	 4.4852e+00	 3.5099e+00	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
 7.3733e+00	 7.7469e+00	 4.6734e+00	 3.6506e+00	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
 7.5632e+00	 7.8551e+00	 4.8349e+00	 3.7889e+00	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
 7.7705e+00	 7.9832e+00	 4.9826e+00	 3.9097e+00	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
 7.9304e+00	 8.1258e+00	 5.1397e+00	 4.0533e+00	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
 8.1195e+00	 8.2255e+00	 5.3670e+00	 4.2129e+00	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
 8.2963e+00	 8.3581e+00	 5.5535e+00	 4.3378e+00	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
 8.4711e+00	 8.4522e+00	 5.7325e+00	 4.5099e+00	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
 8.6778e+00	 8.5995e+00	 5.9514e+00	 4.6591e+00	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
 8.8678e+00	 8.7500e+00	 6.0986e+00	 4.8197e+00	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
 9.0762e+00	 8.8944e+00	 6.2754e+00	 4.9959e+00	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
 9.2536e+00	 9.0372e+00	 6.4772e+00	 5.1384e+00	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
 9.4567e+00	 9.2018e+00	 6.6561e+00	 5.2724e+00	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
 9.6869e+00	 9.3414e+00	 6.8489e+00	 5.4388e+00	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
 9.8969e+00	 9.5164e+00	 7.0449e+00	 5.6169e+00	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
 1.0069e+01	 9.6939e+00	 7.2231e+00	 5.7812e+00	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
 1.0282e+01	 9.8542e+00	 7.3995e+00	 5.9721e+00	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
 1.0489e+01	 1.0007e+01	 7.5785e+00	 6.1496e+00	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
 1.0706e+01	 1.0154e+01	 7.7765e+00	 6.3104e+00	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
 1.0910e+01	 1.0290e+01	 8.0356e+00	 6.4768e+00	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
 1.1179e+01	 1.0453e+01	 8.2306e+00	 6.6312e+00	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
 1.1393e+01	 1.0623e+01	 8.4734e+00	 6.8344e+00	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
 1.1716e+01	 1.0841e+01	 8.7305e+00	 7.0345e+00	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
 1.1977e+01	 1.1020e+01	 9.0275e+00	 7.2390e+00	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
 1.2230e+01	 1.1209e+01	 9.2997e+00	 7.4442e+00	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
 1.2486e+01	 1.1455e+01	 9.5578e+00	 7.6128e+00	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
 1.2764e+01	 1.1703e+01	 9.7944e+00	 7.8507e+00	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
 1.3091e+01	 1.1917e+01	 1.0058e+01	 8.0702e+00	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
 1.3396e+01	 1.2134e+01	 1.0386e+01	 8.3449e+00	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
 1.3710e+01	 1.2419e+01	 1.0647e+01	 8.6525e+00	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
 1.4150e+01	 1.2666e+01	 1.1048e+01	 8.9137e+00	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
 1.4559e+01	 1.2960e+01	 1.1458e+01	 9.2563e+00	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
 1.4981e+01	 1.3320e+01	 1.1950e+01	 9.6542e+00	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
 1.5482e+01	 1.3725e+01	 1.2393e+01	 1.0078e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
 1.5903e+01	 1.4161e+01	 1.2937e+01	 1.0623e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
 1.6659e+01	 1.4745e+01	 1.3571e+01	 1.1353e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
 1.7508e+01	 1.5385e+01	 1.4524e+01	 1.2092e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
 1.8727e+01	 1.6545e+01	 1.5955e+01	 1.3058e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
 2.1607e+01	 1.9142e+01	 1.8758e+01	 1.5626e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
 3.2546e+01	 2.8917e+01	 2.7518e+01	 2.6619e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS_v2/SNRvsZF.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8	Var9	Var10
-1.5114e+01	-1.3353e+01	-1.4997e+01	-1.4829e+01	-1.4106e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
-7.0869e+00	-7.1910e+00	-7.4401e+00	-7.5315e+00	-7.4941e+00	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
-5.4531e+00	-5.6478e+00	-5.8503e+00	-5.8406e+00	-5.9996e+00	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
-4.4843e+00	-4.7475e+00	-4.9817e+00	-5.0730e+00	-5.1623e+00	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
-3.7944e+00	-4.0952e+00	-4.3785e+00	-4.4493e+00	-4.3539e+00	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
-3.2491e+00	-3.4910e+00	-3.7672e+00	-3.8508e+00	-3.8359e+00	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
-2.8432e+00	-3.0779e+00	-3.3290e+00	-3.3993e+00	-3.5077e+00	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
-2.4952e+00	-2.7204e+00	-2.8848e+00	-3.0565e+00	-3.1315e+00	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
-2.1480e+00	-2.3911e+00	-2.6180e+00	-2.7513e+00	-2.7757e+00	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
-1.9067e+00	-2.1088e+00	-2.3667e+00	-2.4902e+00	-2.5034e+00	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
-1.6160e+00	-1.8753e+00	-2.0945e+00	-2.2218e+00	-2.2746e+00	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
-1.3580e+00	-1.6506e+00	-1.8607e+00	-1.9407e+00	-2.0250e+00	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
-1.0916e+00	-1.4178e+00	-1.5827e+00	-1.7148e+00	-1.7891e+00	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
-8.8042e-01	-1.1563e+00	-1.4007e+00	-1.4814e+00	-1.5794e+00	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
-6.4851e-01	-9.4777e-01	-1.1402e+00	-1.2529e+00	-1.3405e+00	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
-4.5399e-01	-7.3342e-01	-9.2895e-01	-1.0379e+00	-1.1252e+00	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
-2.6830e-01	-5.1467e-01	-7.3073e-01	-8.3422e-01	-9.0200e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
-8.6601e-02	-3.2761e-01	-5.3883e-01	-6.5122e-01	-6.7615e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
 1.1813e-01	-1.3054e-01	-3.4685e-01	-4.7198e-01	-4.9515e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
 3.5000e-01	 5.3304e-02	-1.2229e-01	-2.7577e-01	-2.9397e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
 5.3442e-01	 2.5056e-01	 6.5786e-02	-3.6068e-02	-8.2593e-02	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
 6.9502e-01	 4.1092e-01	 2.6261e-01	 1.6371e-01	 1.0797e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
 8.6293e-01	 5.6794e-01	 4.6056e-01	 3.5031e-01	 2.6648e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
 9.9711e-01	 7.4911e-01	 6.1423e-01	 4.8846e-01	 4.4741e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
 1.1977e+00	 9.3785e-01	 7.5455e-01	 6.6616e-01	 6.1323e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
 1.3554e+00	 1.1044e+00	 9.2361e-01	 8.3265e-01	 7.7902e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
 1.5135e+00	 1.2637e+00	 1.0921e+00	 1.0072e+00	 9.3662e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
 1.6678e+00	 1.4376e+00	 1.2716e+00	 1.1967e+00	 1.1260e+00	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
 1.8279e+00	 1.6305e+00	 1.4452e+00	 1.3596e+00	 1.2798e+00	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
 2.0119e+00	 1.7800e+00	 1.5804e+00	 1.5005e+00	 1.4471e+00	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
 2.1989e+00	 1.9288e+00	 1.7475e+00	 1.6550e+00	 1.6155e+00	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
 2.3664e+00	 2.0972e+00	 1.8954e+00	 1.7936e+00	 1.7713e+00	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
 2.5083e+00	 2.2615e+00	 2.0442e+00	 1.9596e+00	 1.9316e+00	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
 2.6700e+00	 2.4424e+00	 2.2068e+00	 2.1137e+00	 2.0729e+00	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
 2.7989e+00	 2.5875e+00	 2.3841e+00	 2.2865e+00	 2.2273e+00	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
 2.9285e+00	 2.7416e+00	 2.5399e+00	 2.4286e+00	 2.3776e+00	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
 3.0955e+00	 2.8850e+00	 2.6924e+00	 2.5927e+00	 2.5443e+00	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
 3.2584e+00	 3.0121e+00	 2.8333e+00	 2.7392e+00	 2.6789e+00	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
 3.4161e+00	 3.1563e+00	 2.9741e+00	 2.8671e+00	 2.8154e+00	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
 3.5495e+00	 3.3205e+00	 3.1137e+00	 2.9845e+00	 2.9489e+00	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
 3.6899e+00	 3.4555e+00	 3.2597e+00	 3.1318e+00	 3.0915e+00	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
 3.8449e+00	 3.6141e+00	 3.4091e+00	 3.3087e+00	 3.2616e+00	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
 4.0098e+00	 3.7578e+00	 3.5781e+00	 3.4570e+00	 3.4154e+00	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
 4.1600e+00	 3.8903e+00	 3.7376e+00	 3.6224e+00	 3.5599e+00	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
 4.3165e+00	 4.0721e+00	 3.8644e+00	 3.7588e+00	 3.7234e+00	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
 4.4778e+00	 4.2536e+00	 4.0648e+00	 3.9364e+00	 3.8765e+00	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
 4.6681e+00	 4.4097e+00	 4.1877e+00	 4.0897e+00	 4.0431e+00	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
 4.8395e+00	 4.5700e+00	 4.3742e+00	 4.2430e+00	 4.1712e+00	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
 4.9937e+00	 4.7294e+00	 4.5348e+00	 4.3965e+00	 4.3575e+00	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
 5.1438e+00	 4.9022e+00	 4.7016e+00	 4.5790e+00	 4.5071e+00	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
 5.3225e+00	 5.0710e+00	 4.8580e+00	 4.7379e+00	 4.6624e+00	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
 5.4995e+00	 5.2170e+00	 5.0367e+00	 4.8932e+00	 4.8474e+00	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
 5.6435e+00	 5.4007e+00	 5.1751e+00	 5.0767e+00	 5.0098e+00	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
 5.8262e+00	 5.5719e+00	 5.3530e+00	 5.2422e+00	 5.1613e+00	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
 5.9721e+00	 5.7414e+00	 5.5293e+00	 5.4226e+00	 5.3437e+00	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
 6.1359e+00	 5.9271e+00	 5.7245e+00	 5.5682e+00	 5.5368e+00	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
 6.3199e+00	 6.0746e+00	 5.8779e+00	 5.7394e+00	 5.6924e+00	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
 6.5005e+00	 6.2223e+00	 6.0518e+00	 5.9287e+00	 5.8638e+00	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
 6.6697e+00	 6.3669e+00	 6.2278e+00	 6.0943e+00	 6.0639e+00	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
 6.8461e+00	 6.5632e+00	 6.3750e+00	 6.2527e+00	 6.1956e+00	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
 7.0254e+00	 6.7455e+00	 6.5398e+00	 6.4127e+00	 6.3653e+00	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
 7.1888e+00	 6.9159e+00	 6.7350e+00	 6.6046e+00	 6.5561e+00	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
 7.3733e+00	 7.0772e+00	 6.9035e+00	 6.7995e+00	 6.7510e+00	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
 7.5632e+00	 7.2898e+00	 7.1036e+00	 6.9930e+00	 6.9245e+00	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
 7.7705e+00	 7.4576e+00	 7.2860e+00	 7.2031e+00	 7.1601e+00	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
 7.9304e+00	 7.6576e+00	 7.4603e+00	 7.3628e+00	 7.3025e+00	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
 8.1195e+00	 7.8290e+00	 7.6292e+00	 7.5359e+00	 7.4624e+00	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
 8.2963e+00	 8.0224e+00	 7.8393e+00	 7.7312e+00	 7.6443e+00	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
 8.4711e+00	 8.2301e+00	 7.9946e+00	 7.8948e+00	 7.8162e+00	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
 8.6778e+00	 8.4058e+00	 8.1914e+00	 8.0627e+00	 8.0034e+00	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
 8.8678e+00	 8.5957e+00	 8.3997e+00	 8.2758e+00	 8.1775e+00	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
 9.0762e+00	 8.7897e+00	 8.5842e+00	 8.4502e+00	 8.3736e+00	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
 9.2536e+00	 8.9971e+00	 8.7735e+00	 8.6449e+00	 8.5905e+00	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
 9.4567e+00	 9.1760e+00	 8.9962e+00	 8.8785e+00	 8.8227e+00	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
 9.6869e+00	 9.3830e+00	 9.1821e+00	 9.0675e+00	 9.0343e+00	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
 9.8969e+00	 9.5856e+00	 9.4019e+00	 9.2480e+00	 9.2137e+00	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
 1.0069e+01	 9.8148e+00	 9.5797e+00	 9.4298e+00	 9.4022e+00	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
 1.0282e+01	 1.0023e+01	 9.7428e+00	 9.6091e+00	 9.5987e+00	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
 1.0489e+01	 1.0206e+01	 9.9992e+00	 9.8370e+00	 9.7630e+00	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
 1.0706e+01	 1.0402e+01	 1.0241e+01	 1.0113e+01	 1.0038e+01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
 1.0910e+01	 1.0646e+01	 1.0456e+01	 1.0344e+01	 1.0281e+01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
 1.1179e+01	 1.0913e+01	 1.0701e+01	 1.0562e+01	 1.0505e+01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
 1.1393e+01	 1.1134e+01	 1.0922e+01	 1.0767e+01	 1.0733e+01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
 1.1716e+01	 1.1373e+01	 1.1228e+01	 1.1081e+01	 1.0978e+01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
 1.1977e+01	 1.1680e+01	 1.1485e+01	 1.1342e+01	 1.1268e+01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
 1.2230e+01	 1.1937e+01	 1.1709e+01	 1.1553e+01	 1.1483e+01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
 1.2486e+01	 1.2189e+01	 1.1977e+01	 1.1826e+01	 1.1759e+01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
 1.2764e+01	 1.2432e+01	 1.2243e+01	 1.2103e+01	 1.2050e+01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
 1.3091e+01	 1.2728e+01	 1.2459e+01	 1.2375e+01	 1.2343e+01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
 1.3396e+01	 1.3028e+01	 1.2828e+01	 1.2707e+01	 1.2594e+01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
 1.3710e+01	 1.3325e+01	 1.3182e+01	 1.3044e+01	 1.2985e+01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
 1.4150e+01	 1.3823e+01	 1.3640e+01	 1.3457e+01	 1.3420e+01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
 1.4559e+01	 1.4232e+01	 1.4082e+01	 1.3942e+01	 1.3887e+01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
 1.4981e+01	 1.4650e+01	 1.4433e+01	 1.4300e+01	 1.4280e+01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
 1.5482e+01	 1.5193e+01	 1.4999e+01	 1.4854e+01	 1.4784e+01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
 1.5903e+01	 1.5640e+01	 1.5465e+01	 1.5300e+01	 1.5266e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
 1.6659e+01	 1.6357e+01	 1.6123e+01	 1.5910e+01	 1.5938e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
 1.7508e+01	 1.7185e+01	 1.7038e+01	 1.6877e+01	 1.6877e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
 1.8727e+01	 1.8386e+01	 1.8088e+01	 1.8033e+01	 1.7947e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
 2.1607e+01	 2.1309e+01	 2.0986e+01	 2.0773e+01	 2.0752e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
 3.2546e+01	 3.2127e+01	 3.1617e+01	 3.1587e+01	 3.1612e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00


==> TXT/ISWCS_v2/SNRvsnumAPs.txt <==
Var1	Var2	Var3	Var4	Var5	Var6	Var7	Var8	Var9	Var10	Var11	Var12
-1.3196e+01	-1.5114e+01	-1.6839e+01	-1.9179e+01	-1.9356e+01	-1.9844e+01	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00	0.0000e+00
-5.4474e+00	-7.0869e+00	-8.2525e+00	-9.9146e+00	-1.0470e+01	-1.0975e+01	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02	1.0000e-02
-3.9220e+00	-5.4531e+00	-6.7567e+00	-8.3367e+00	-8.9973e+00	-9.5361e+00	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02	2.0000e-02
-3.1637e+00	-4.4843e+00	-5.9825e+00	-7.1979e+00	-8.0721e+00	-8.8047e+00	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02	3.0000e-02
-2.5196e+00	-3.7944e+00	-5.2976e+00	-6.5880e+00	-7.3822e+00	-8.0124e+00	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02	4.0000e-02
-2.0026e+00	-3.2491e+00	-4.7903e+00	-6.0114e+00	-6.8269e+00	-7.4426e+00	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02	5.0000e-02
-1.5281e+00	-2.8432e+00	-4.3074e+00	-5.6134e+00	-6.3534e+00	-7.0078e+00	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02	6.0000e-02
-1.1705e+00	-2.4952e+00	-3.8975e+00	-5.2485e+00	-5.8577e+00	-6.5576e+00	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02	7.0000e-02
-7.6987e-01	-2.1480e+00	-3.5608e+00	-4.8874e+00	-5.4556e+00	-6.1879e+00	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02	8.0000e-02
-4.7280e-01	-1.9067e+00	-3.1683e+00	-4.6131e+00	-5.1750e+00	-5.9014e+00	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02	9.0000e-02
-1.6671e-01	-1.6160e+00	-2.8769e+00	-4.3780e+00	-4.9164e+00	-5.5760e+00	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01	1.0000e-01
 7.4883e-02	-1.3580e+00	-2.6765e+00	-4.1108e+00	-4.6455e+00	-5.2520e+00	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01	1.1000e-01
 3.9054e-01	-1.0916e+00	-2.4305e+00	-3.8354e+00	-4.3808e+00	-4.9469e+00	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01	1.2000e-01
 6.2699e-01	-8.8042e-01	-2.1895e+00	-3.6116e+00	-4.0908e+00	-4.7343e+00	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01	1.3000e-01
 8.7776e-01	-6.4851e-01	-1.9617e+00	-3.3911e+00	-3.8980e+00	-4.5318e+00	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01	1.4000e-01
 1.1415e+00	-4.5399e-01	-1.7238e+00	-3.1888e+00	-3.6975e+00	-4.3103e+00	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01	1.5000e-01
 1.3681e+00	-2.6830e-01	-1.4821e+00	-2.9727e+00	-3.4782e+00	-4.1150e+00	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01	1.6000e-01
 1.5636e+00	-8.6601e-02	-1.2843e+00	-2.7396e+00	-3.2667e+00	-3.9373e+00	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01	1.7000e-01
 1.7702e+00	 1.1813e-01	-1.0970e+00	-2.5917e+00	-3.0560e+00	-3.7332e+00	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01	1.8000e-01
 1.9596e+00	 3.5000e-01	-9.1483e-01	-2.4166e+00	-2.8544e+00	-3.5283e+00	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01	1.9000e-01
 2.1350e+00	 5.3442e-01	-7.2316e-01	-2.2366e+00	-2.6946e+00	-3.3593e+00	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01	2.0000e-01
 2.3260e+00	 6.9502e-01	-5.7569e-01	-2.1043e+00	-2.5419e+00	-3.1928e+00	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01	2.1000e-01
 2.4737e+00	 8.6293e-01	-3.9879e-01	-1.9419e+00	-2.3878e+00	-3.0065e+00	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01	2.2000e-01
 2.6772e+00	 9.9711e-01	-2.3317e-01	-1.7742e+00	-2.2119e+00	-2.8345e+00	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01	2.3000e-01
 2.8394e+00	 1.1977e+00	-9.0141e-02	-1.5856e+00	-2.0318e+00	-2.6538e+00	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01	2.4000e-01
 3.0056e+00	 1.3554e+00	 9.6252e-02	-1.4146e+00	-1.8474e+00	-2.4773e+00	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01	2.5000e-01
 3.1860e+00	 1.5135e+00	 2.6435e-01	-1.2362e+00	-1.6922e+00	-2.3133e+00	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01	2.6000e-01
 3.4137e+00	 1.6678e+00	 3.8137e-01	-1.0482e+00	-1.5319e+00	-2.1485e+00	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01	2.7000e-01
 3.5743e+00	 1.8279e+00	 5.6731e-01	-9.1290e-01	-1.3801e+00	-1.9660e+00	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01	2.8000e-01
 3.7609e+00	 2.0119e+00	 7.5489e-01	-7.4533e-01	-1.2524e+00	-1.8251e+00	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01	2.9000e-01
 3.9245e+00	 2.1989e+00	 8.7919e-01	-5.9268e-01	-1.0998e+00	-1.6603e+00	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01
 4.0957e+00	 2.3664e+00	 1.0417e+00	-4.3231e-01	-9.4549e-01	-1.5414e+00	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01	3.1000e-01
 4.2576e+00	 2.5083e+00	 1.2079e+00	-3.0323e-01	-7.8497e-01	-1.3760e+00	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01	3.2000e-01
 4.4248e+00	 2.6700e+00	 1.3382e+00	-1.4496e-01	-6.4740e-01	-1.2200e+00	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01	3.3000e-01
 4.5767e+00	 2.7989e+00	 1.4675e+00	-2.8054e-03	-5.3043e-01	-1.0791e+00	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01	3.4000e-01
 4.7387e+00	 2.9285e+00	 1.6007e+00	 1.3857e-01	-3.8503e-01	-9.4061e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01	3.5000e-01
 4.8955e+00	 3.0955e+00	 1.7287e+00	 3.0256e-01	-2.2134e-01	-7.8452e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01	3.6000e-01
 5.1015e+00	 3.2584e+00	 1.8910e+00	 4.2090e-01	-3.4485e-02	-6.3890e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01	3.7000e-01
 5.2718e+00	 3.4161e+00	 2.0566e+00	 5.6087e-01	 1.1381e-01	-5.0474e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01	3.8000e-01
 5.4511e+00	 3.5495e+00	 2.2138e+00	 6.9083e-01	 2.7932e-01	-3.8246e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01	3.9000e-01
 5.6384e+00	 3.6899e+00	 2.3665e+00	 8.4587e-01	 4.4585e-01	-2.3781e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01	4.0000e-01
 5.7824e+00	 3.8449e+00	 2.4915e+00	 9.8269e-01	 5.9548e-01	-9.0082e-02	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01	4.1000e-01
 5.9482e+00	 4.0098e+00	 2.6308e+00	 1.1304e+00	 7.4314e-01	 4.3210e-02	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01	4.2000e-01
 6.1032e+00	 4.1600e+00	 2.7549e+00	 1.2588e+00	 8.8864e-01	 1.8806e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01	4.3000e-01
 6.3002e+00	 4.3165e+00	 2.8882e+00	 1.4123e+00	 1.0399e+00	 2.9971e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01	4.4000e-01
 6.4741e+00	 4.4778e+00	 3.0444e+00	 1.5744e+00	 1.1703e+00	 4.2590e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01	4.5000e-01
 6.6456e+00	 4.6681e+00	 3.1836e+00	 1.6936e+00	 1.3360e+00	 5.6402e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01	4.6000e-01
 6.8410e+00	 4.8395e+00	 3.3193e+00	 1.8492e+00	 1.4993e+00	 7.1921e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01	4.7000e-01
 7.0401e+00	 4.9937e+00	 3.4649e+00	 2.0155e+00	 1.6545e+00	 8.7796e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01	4.8000e-01
 7.2330e+00	 5.1438e+00	 3.6140e+00	 2.1714e+00	 1.7769e+00	 1.0491e+00	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01	4.9000e-01
 7.4488e+00	 5.3225e+00	 3.7726e+00	 2.2994e+00	 1.9002e+00	 1.1982e+00	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01	5.0000e-01
 7.6163e+00	 5.4995e+00	 3.9191e+00	 2.4432e+00	 2.0407e+00	 1.3183e+00	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01	5.1000e-01
 7.8089e+00	 5.6435e+00	 4.0728e+00	 2.5996e+00	 2.1794e+00	 1.4642e+00	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01	5.2000e-01
 8.0070e+00	 5.8262e+00	 4.2061e+00	 2.7430e+00	 2.3441e+00	 1.6006e+00	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01	5.3000e-01
 8.2251e+00	 5.9721e+00	 4.3437e+00	 2.9285e+00	 2.4966e+00	 1.7429e+00	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01	5.4000e-01
 8.4242e+00	 6.1359e+00	 4.4659e+00	 3.0610e+00	 2.6378e+00	 1.8771e+00	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01	5.5000e-01
 8.5938e+00	 6.3199e+00	 4.6455e+00	 3.2182e+00	 2.7997e+00	 2.0119e+00	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01	5.6000e-01
 8.8255e+00	 6.5005e+00	 4.8261e+00	 3.4092e+00	 2.9457e+00	 2.1548e+00	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01	5.7000e-01
 9.0182e+00	 6.6697e+00	 5.0210e+00	 3.5681e+00	 3.0962e+00	 2.3012e+00	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01	5.8000e-01
 9.2139e+00	 6.8461e+00	 5.1642e+00	 3.6984e+00	 3.2355e+00	 2.4427e+00	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01	5.9000e-01
 9.4148e+00	 7.0254e+00	 5.3217e+00	 3.9104e+00	 3.3970e+00	 2.5923e+00	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01	6.0000e-01
 9.6051e+00	 7.1888e+00	 5.4702e+00	 4.0730e+00	 3.5142e+00	 2.7687e+00	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01	6.1000e-01
 9.7938e+00	 7.3733e+00	 5.6087e+00	 4.2453e+00	 3.6424e+00	 2.9030e+00	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01	6.2000e-01
 1.0007e+01	 7.5632e+00	 5.7540e+00	 4.3922e+00	 3.7811e+00	 3.0914e+00	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01	6.3000e-01
 1.0195e+01	 7.7705e+00	 5.9191e+00	 4.5548e+00	 3.9537e+00	 3.2095e+00	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01	6.4000e-01
 1.0410e+01	 7.9304e+00	 6.0970e+00	 4.6850e+00	 4.0951e+00	 3.3568e+00	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01	6.5000e-01
 1.0622e+01	 8.1195e+00	 6.2733e+00	 4.8558e+00	 4.2490e+00	 3.5156e+00	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01	6.6000e-01
 1.0802e+01	 8.2963e+00	 6.4466e+00	 5.0428e+00	 4.4146e+00	 3.6538e+00	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01	6.7000e-01
 1.1020e+01	 8.4711e+00	 6.6447e+00	 5.2099e+00	 4.5708e+00	 3.8106e+00	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01	6.8000e-01
 1.1239e+01	 8.6778e+00	 6.8251e+00	 5.3525e+00	 4.7456e+00	 3.9277e+00	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01	6.9000e-01
 1.1445e+01	 8.8678e+00	 7.0065e+00	 5.5536e+00	 4.9336e+00	 4.0776e+00	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01	7.0000e-01
 1.1643e+01	 9.0762e+00	 7.1703e+00	 5.7292e+00	 5.0678e+00	 4.2392e+00	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01	7.1000e-01
 1.1897e+01	 9.2536e+00	 7.3677e+00	 5.8954e+00	 5.2458e+00	 4.3966e+00	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01	7.2000e-01
 1.2132e+01	 9.4567e+00	 7.5609e+00	 6.0670e+00	 5.4119e+00	 4.5643e+00	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01	7.3000e-01
 1.2401e+01	 9.6869e+00	 7.7298e+00	 6.2893e+00	 5.5814e+00	 4.7585e+00	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01	7.4000e-01
 1.2569e+01	 9.8969e+00	 7.8877e+00	 6.4815e+00	 5.7766e+00	 4.9585e+00	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01	7.5000e-01
 1.2761e+01	 1.0069e+01	 8.0665e+00	 6.7313e+00	 5.9476e+00	 5.1225e+00	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01	7.6000e-01
 1.2998e+01	 1.0282e+01	 8.3053e+00	 6.9571e+00	 6.1278e+00	 5.2956e+00	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01	7.7000e-01
 1.3214e+01	 1.0489e+01	 8.4892e+00	 7.1333e+00	 6.3090e+00	 5.5140e+00	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01	7.8000e-01
 1.3428e+01	 1.0706e+01	 8.6849e+00	 7.3182e+00	 6.5141e+00	 5.7094e+00	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01	7.9000e-01
 1.3684e+01	 1.0910e+01	 8.8647e+00	 7.4887e+00	 6.7154e+00	 5.9447e+00	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01	8.0000e-01
 1.3925e+01	 1.1179e+01	 9.0622e+00	 7.6983e+00	 6.8947e+00	 6.1567e+00	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01	8.1000e-01
 1.4164e+01	 1.1393e+01	 9.2910e+00	 7.8945e+00	 7.1626e+00	 6.3639e+00	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01	8.2000e-01
 1.4445e+01	 1.1716e+01	 9.5500e+00	 8.1505e+00	 7.3868e+00	 6.5575e+00	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01	8.3000e-01
 1.4771e+01	 1.1977e+01	 9.7732e+00	 8.4141e+00	 7.6394e+00	 6.8159e+00	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01	8.4000e-01
 1.5025e+01	 1.2230e+01	 1.0053e+01	 8.6447e+00	 7.9117e+00	 7.0454e+00	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01	8.5000e-01
 1.5334e+01	 1.2486e+01	 1.0324e+01	 8.8579e+00	 8.1673e+00	 7.2922e+00	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01	8.6000e-01
 1.5658e+01	 1.2764e+01	 1.0605e+01	 9.1519e+00	 8.4051e+00	 7.5820e+00	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01	8.7000e-01
 1.5997e+01	 1.3091e+01	 1.0908e+01	 9.4670e+00	 8.6827e+00	 7.7929e+00	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01	8.8000e-01
 1.6356e+01	 1.3396e+01	 1.1253e+01	 9.7654e+00	 9.0121e+00	 8.0522e+00	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01	8.9000e-01
 1.6782e+01	 1.3710e+01	 1.1613e+01	 1.0102e+01	 9.3168e+00	 8.3535e+00	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01	9.0000e-01
 1.7185e+01	 1.4150e+01	 1.1887e+01	 1.0505e+01	 9.6739e+00	 8.7385e+00	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01	9.1000e-01
 1.7610e+01	 1.4559e+01	 1.2259e+01	 1.0932e+01	 1.0131e+01	 9.0749e+00	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01	9.2000e-01
 1.8087e+01	 1.4981e+01	 1.2636e+01	 1.1310e+01	 1.0546e+01	 9.4974e+00	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01	9.3000e-01
 1.8684e+01	 1.5482e+01	 1.3142e+01	 1.1859e+01	 1.0958e+01	 9.9607e+00	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01	9.4000e-01
 1.9220e+01	 1.5903e+01	 1.3635e+01	 1.2434e+01	 1.1365e+01	 1.0655e+01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01	9.5000e-01
 1.9909e+01	 1.6659e+01	 1.4328e+01	 1.3013e+01	 1.1900e+01	 1.1241e+01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01	9.6000e-01
 2.0688e+01	 1.7508e+01	 1.5244e+01	 1.3826e+01	 1.2729e+01	 1.2054e+01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01	9.7000e-01
 2.1948e+01	 1.8727e+01	 1.6392e+01	 1.5056e+01	 1.4005e+01	 1.3352e+01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01	9.8000e-01
 2.5258e+01	 2.1607e+01	 1.9427e+01	 1.7470e+01	 1.6793e+01	 1.6254e+01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01	9.9000e-01
 3.5141e+01	 3.2546e+01	 3.1857e+01	 2.9558e+01	 2.9346e+01	 2.6493e+01	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00	1.0000e+00

